System-Design Optimization of a Single-Transmitter, Single-Fiber QKD-based ITS Communication Link

Deploying QKD-based secure communication at scale requires reducing duplicated optical hardware while preserving the rate of protected user data. Earlier studies established the physical feasibility of carrying CV-QKD and classical signals over shared infrastructure, motivating a quantitative comparison between optical hardware savings and the OTP-encrypted rate. We perform this comparison by defining the secure communication rate (SCR) as the rate jointly supported by secret-key generation and classical transport, and using it to optimize a shared discrete-modulation CV-QKD link. The model combines a binomial 64-QAM security bound with a trusted receiver, protocol traffic, spectral leakage - optical power leaking into the quantum receive band - and Raman scattering. At 25 km, the asymptotic model gives an optimized SCR of 12.079 Mbps, compared with 12.095 Mbps for a separated-link reference, while reducing the transmitter and fiber counts from two to one each in the modeled direction. Increasing channel separation suppresses spectral leakage, but the resulting SCR gain diminishes once receiver bandwidth limits the rate. Under the adopted receiver-noise law, increasing the bandwidth budget from 350 to 750 MHz raises the projected 25-km SCR to 24.535 Mbps despite higher trusted electronic noise. For the studied metropolitan link, sharing saves optical resources with little rate loss, while receiver-bandwidth improvements provide greater benefit than further spectral separation. Together, these results suggest an integration path: share the transmitter and fiber, limit unwanted classical power in the quantum receive band, and increase usable receiver bandwidth where the noise budget permits.

==> data/platform_snr_digitized.csv <==
SNR_dB,relative_launch_power_dB
8.179782455682057,-12.00339571676635
8.704075370488226,-11.001087832393228
9.82551949167096,-10.008523592085234
11.098229321487066,-9.005017963022459
11.895530721736245,-8.008319586889478
12.978792652478898,-7.008825079030557
13.642510172538875,-6.006737489516353
15.06179789833611,-5.011770107905409
15.84330156683783,-4.016100759592287
16.81673540569804,-3.0125265548311475
18.019316015346114,-2.0172449760100135
18.998454404945903,-0.019053549190535448
19.00918673914176,-1.016438356164383
19.508500772797525,-0.018728276426088538
19.876277184234176,-0.01965136819651356


==> results/classical_snr_fit.csv <==
slope,intercept_dB,RMSE_dB,N_markers
1.025073035752536,-20.208927327779904,0.2617709574539698,15


==> results/distance_joint_optimization.csv <==
L_km,P_c_mW,fc_GBd,fq_GBd,delta_f_GHz,V_A_SNU,T_ch,eta_B,xi_rec_SNU,xi_A_SNU,xi_leak_SNU,xi_Raman_SNU,xi_excess_input_SNU,xi_tot_SNU,spectral_overlap,I_XY,H_XB_quantized,I_X_XB_quantized,lambda_EC_bits_per_qsymbol,chi_YE,secret_fraction,R_PE_Mbps,R_EC_Mbps,R_return_net_Mbps,classical_net_efficiency,oob_admitted_fraction,xi_oob_SNU,C_reverse_Mbps,K_q_Mbps,R_sup_Mbps,R_c_net_Mbps,SCR_Mbps,SNR_c_dB,C_key_Mbps,C_classical_Mbps,C_inner_GHz,C_outer_GHz,C_receiver_GHz,nu_1,nu_2,nu_3,nu_4,nu_5,SCR_primary_Mbps,SKR_sep_Mbps,penalty_dB
25.0,0.00592950563938785,0.09138374680477368,0.2692307691562906,1.1966461852944148,4.761899983642565,0.28,0.466752,0.09,0.015357142857142856,7.31801439685013e-05,2.780849011068925e-05,0.015458131491222046,0.10545813149122205,2.1291904204640205e-07,0.36199274870053594,10.09561677641541,0.3614567643654807,10.246484223210452,0.2940450614341228,0.049848049831386354,161.53846149377438,2482.801945706472,10000.0,0.95,0.0,0.0,7517.198054293528,12.078565917340725,2644.3404072002463,173.62911892907,12.078565917340725,14.0,0.0,0.012091517954885944,0.8513851246002004,5.37809275401137,9.682221691065251e-11,1.008724575264045,4.432964286669144,1.0,1.0045073891463536,3.6742710734257074,12.090656573916936,12.09525539593732,0.005996693297273337
30.0,0.007325073669260094,0.08967315931672001,0.26923076920577865,1.2380406975290983,4.5311466601811565,0.22241190572279884,0.466752,0.09,0.015357142857142856,6.874914001969804e-05,4.1224193262638135e-05,0.015467116190425192,0.10546711619042519,1.6191795260176068e-07,0.28167978051285986,10.09560273885816,0.2812744113427592,10.330871923700421,0.23114753847167613,0.03644825301554072,161.5384615234672,2503.2497351258216,10000.0,0.95,0.0,0.0,7496.750264874178,8.831692076022783,2664.788196649289,170.37900270176803,8.831692076022783,14.0,0.0,0.00884910227805591,0.8937204599211461,5.33763906486295,3.248773472463995e-11,1.0064920746656218,4.52641770025844,1.0,1.003439260435066,3.9032185114514957,8.840532608631591,8.845838932281026,0.006951087137613153
35.0,0.009098678735957178,0.08847667737440187,0.26923076922522643,1.281633742551604,4.339772584640671,0.17666805645445413,0.466752,0.09,0.015357142857142856,6.465059665328721e-05,5.974000974986089e-05,0.015481533463546004,0.105481533463546,1.225840418939188e-07,0.21916241579270856,10.095591476265698,0.2188538653601922,10.396565906216322,0.1811285897973467,0.02707570520572644,161.53846153513587,2519.1678926082454,10000.0,0.95,0.0,0.0,7480.832107391754,6.560651645867878,2680.706354143381,168.10568701136356,6.560651645867878,14.0,0.0,0.006573830359812405,0.9379715699992858,5.294704084896077,7.205624985573422e-12,1.0049207612812003,4.57525906551114,1.0,1.0026548102288138,4.073047937341979,6.567218864731776,6.573293706798971,0.00836059363800478
40.0,0.011343434439240364,0.08761834373696752,0.2692307689692065,1.3271302426762097,4.180199868536957,0.14033242541563623,0.466752,0.09,0.015357142857142856,6.089886265572525e-05,8.51184037548016e-05,0.015503160123553381,0.10550316012355337,9.261990829662254e-08,0.17061671441151036,10.095583367372967,0.17038053884650117,10.4475819247647,0.14173384188430393,0.02035203680663089,161.53846138152392,2531.5294639258645,10000.0,0.95,0.0,0.0,7468.470536074135,4.931455067584946,2693.067925307388,166.47485310023828,4.931455067584946,14.000000000000002,0.0,0.004936651129415104,0.9839401537908934,5.249679668438474,3.4003150295447426e-10,1.0037777515254562,4.595184437726753,1.0,1.002065844217613,4.1954287593100545,4.936391459044165,4.943299369117422,0.010418319356404698
45.0,0.014178206220283204,0.08699048714177589,0.2692307692282154,1.3744068004019112,4.05373071142988,0.11147000775497923,0.466752,0.09,0.015357142857142856,5.746589468747583e-05,0.00011968858056581127,0.015534297332396143,0.10553429733239614,6.992437840284714e-08,0.13318479515606715,10.095577896903706,0.13300281081936477,10.486921143246674,0.1110918492844517,0.01543370611381209,161.53846153692928,2541.0616616087445,10000.0,0.95,0.0,0.0,7458.9383383912555,3.7397057121574564,2702.6001231456735,165.28192556937418,3.7397057121574564,14.0,0.0,0.003758320287448491,1.0315620324755943,5.202748431671772,3.3198999105366056e-12,1.0029278524332417,4.603057561779322,1.0,1.0016173594668203,4.286258750741277,3.7434491613187673,3.7512569041256567,0.013393800408229087
50.0,0.017753628651609635,0.08652420261915822,0.26923076922937417,1.4234035988136995,3.9532366096994345,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.432088001553532e-05,0.00016652369921284183,0.015577987436371232,0.10557798743637123,5.2786078101377455e-08,0.10423253968505607,10.09557431876042,0.10409153233162333,10.517350301503997,0.0872397548346302,0.011781157866173064,161.53846153762453,2548.4348807358406,10000.0,0.95,0.0,0.0,7451.56511926416,2.85466517525022,2709.973342273465,164.39598497640063,2.85466517525022,13.999999999999998,0.0,0.0028582635258787015,1.0808152873740693,5.15400808974667,1.8135493107251932e-12,1.0022851512143127,4.604107936253307,1.0,1.0012720492729903,4.3536071812713315,2.857522697948619,2.866297484315555,0.017660855004029974
55.0,0.02225998942670257,0.08617383637959271,0.26923076923042466,1.4741107803895173,3.8685445614642684,0.07033282008226825,0.466752,0.09,0.015357142857142856,5.1430953749519174e-05,0.00022967120931533606,0.01563824502020771,0.1056382450202077,3.986018912097768e-08,0.08166894928407513,10.095572010656582,0.08155932071027319,10.541065989417167,0.06854891356501991,0.009036588254851458,161.5384615382548,2554.181374355506,10000.0,0.95,0.0,0.0,7445.818625644494,2.189634846365051,2715.719835893761,163.73028912122615,2.189634846365051,14.0,0.0,0.00219273660629149,1.1317151703809651,5.10349360960193,4.479194792850194e-13,1.001793085978328,4.597152116947478,1.0,1.0010040247736813,4.39971842117415,2.1918266730382685,2.201635120171942,0.023736484929902865
60.0,0.02793726071694574,0.0859081357653873,0.2692307692273884,1.5265862162888515,3.805228285555836,0.05586734481912864,0.466752,0.09,0.015357142857142856,4.875573715207745e-05,0.0003144517275934543,0.01572035032188839,0.10572035032188838,3.010798124700708e-08,0.0642039449869569,10.095570551830637,0.0641182734860135,10.559423450889076,0.05403850285844669,0.006955244879162367,161.53846153643306,2558.6295284525313,10000.0,0.95,0.0,0.0,7441.370471547469,1.6853093360835645,2720.1679899889646,163.22545795423588,1.6853093360835645,14.0,0.0,0.00168708171925247,1.184336741620086,5.051164309042383,4.395039887583607e-12,1.001413621129896,4.593175651708972,1.0000000000000002,1.000795137608924,4.437191274952115,1.6869963324161659,1.6979054500040391,0.03233875701951627
65.0,0.03508783773306569,0.08570518169470029,0.2692307692302753,1.5808890036556276,3.7526294028315137,0.04437700938891118,0.466752,0.09,0.015357142857142856,4.62657876908067e-05,0.0004278473796402385,0.0158312560244739,0.1058312560244739,2.2747992963558698e-08,0.05053635177789159,10.095569627420574,0.05046923195730153,10.573789889961338,0.042644117129506665,0.0053654170594903475,161.53846153816517,2562.110627178239,10000.0,0.95,0.0,0.0,7437.889372821761,1.3000818259510452,2723.649088716404,162.83984521993054,1.3000818259510452,13.999999999999998,0.0,0.0013018558143274017,1.2387511537238636,4.996973146412608,6.420974862919593e-13,1.001118907957336,4.586515296749055,1.0,1.0006315824265688,4.4633802958819615,1.3013832091596242,1.3134584353394239,0.044456467407165974
70.0,0.044092611895666003,0.08554926837384542,0.26923076922975314,1.637121125016546,3.7101134914471015,0.03524991153023669,0.466752,0.09,0.015357142857142856,4.3929961852702275e-05,0.0005790056207027543,0.01598007843969831,0.10598007843969831,1.7188371471589846e-08,0.03983705051083052,10.095569045051219,0.03978433539620015,10.585036536478967,0.03370111877584758,0.0041440792094414106,161.5384615378519,2564.835776137147,10000.0,0.95,0.0,0.0,7435.164223862853,1.0041422699762446,2726.3742376749988,162.54360991030632,1.0041422699762446,14.000000000000002,0.0,0.0010061024781695682,1.2950690274115915,4.940826777378499,1.32088784354778e-12,1.0008890470072684,4.579658069762476,1.0,1.0005032109882814,4.482417010173284,1.005147417393892,1.0184525481224478,0.06145549749721615
75.0,0.055431233638755725,0.08542894008349844,0.26923076923050343,1.6954214314057858,3.6744623446627167,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.1718014517987747e-05,0.0007798924596144482,0.016178753331275292,0.10617875333127529,1.2984009285994277e-08,0.03143216800192275,10.095568678403668,0.03139069265210584,10.593871563949012,0.0266590726923992,0.0032014869094274118,161.53846153830207,2566.976571262034,10000.0,0.95,0.0,0.0,7433.023428737966,0.7757449049758762,2728.515032800336,162.31498615864703,0.7757449049758762,14.000000000000002,0.0,0.0007797153690816128,1.3534355143600345,4.882592651548462,3.455014052633487e-13,1.0007091795116128,4.571833573430499,1.0,1.0004022654418219,4.495052436493197,0.7765214264018677,0.7911184458497045,0.08522578856050712
80.0,0.0697076451037074,0.08533572558062115,0.2692307692303027,1.755972520763734,3.6454586437046066,0.02224119057227988,0.466752,0.09,0.015357142857142856,3.960016684373215e-05,0.001046138806111199,0.01644288183009779,0.10644288183009779,9.800682831245465e-09,0.02482779313620031,10.09556844817353,0.02479510627736404,10.600814044101226,0.021115096855696347,0.0024713066236939467,161.53846153818165,2568.6587876046924,10000.0,0.95,0.0,0.0,7431.341212395308,0.5988166049709571,2730.197249142874,162.13787860318018,0.5988166049709571,14.0,0.0,0.0006004600275764105,1.4140378716946955,4.822092830167227,6.064593272014918e-13,1.0005681211667863,4.564581715185052,1.0,1.0003227959145553,4.503917887195587,0.5994160209912951,0.6153640074562801,0.11838256169418152
85.0,0.0876822323258245,0.08526328718807329,0.26923076922644074,1.8190327353344629,3.6245230384859553,0.017666805645445413,0.466752,0.09,0.015357142857142856,3.754310535251034e-05,0.001398136062589149,0.016792822025084517,0.10679282202508451,7.386833746911006e-09,0.019643798441519894,10.095568303983882,0.019617983607794733,10.606263495132723,0.01675773859128027,0.0019038699281636283,161.53846153586443,2569.9792314716105,10000.0,0.95,0.0,0.0,7430.020768528389,0.46132232873992385,2731.517693007475,162.00024565733924,0.46132232873992385,14.0,0.0,0.0004617927348830042,1.477137927383836,4.75907245671491,5.626998866858912e-12,1.0004573639851182,4.5606499828697435,1.0,1.0002602093685697,4.512619672842634,0.46178411285346976,0.47913864911845944,0.16456728425224787
90.0,0.11031231323539116,0.08520684128999821,0.2692307692307633,1.8851293865581331,3.602193127785675,0.014033242541563623,0.466752,0.09,0.015357142857142856,3.548424855671733e-05,0.0018624533999494046,0.017255080505648977,0.10725508050564897,5.5494680002054676e-09,0.015529848057098129,10.095568212827484,0.015509465700894478,10.610588154870094,0.013291654852809476,0.0014617008014337456,161.53846153845797,2571.0271298338503,10000.0,0.95,0.0,0.0,7428.97287016615,0.3541813480397074,2732.5655913723085,161.8929984509966,0.3541813480397074,14.0,0.0,0.0003555644989269857,1.543265623848638,4.693006850732372,7.716050021144838e-15,1.0003702487303536,4.551770781942445,1.0,1.0002108666119582,4.513840706101599,0.3545358839232493,0.3733474197157992,0.22887467608163295
95.0,0.13880309358690945,0.08516273878593356,0.26923074979495376,1.9542144646647803,3.5890428599603115,0.011147000775497927,0.466752,0.09,0.015357142857142856,3.34636765252059e-05,0.0024736694460457437,0.017864275979713806,0.1078642759797138,4.1592421644442656e-09,0.012304642443304495,10.095568155959088,0.012288513054418868,10.613978571478599,0.010573132290729426,0.001116278030409843,161.53844987697227,2571.84846819608,10000.0,0.95,0.0,0.0,7428.15153180392,0.2704827339961886,2733.3869180730517,161.80920369327376,0.2704827339961886,13.999999999999996,0.0,0.00027108230530448196,1.6123749709657968,4.623946041636236,2.526656006640593e-08,1.000301784303614,4.549138447622452,1.0000000000000004,1.000172015553725,4.519075088194395,0.2707534874833097,0.2910672377361346,0.31853776838385783
100.0,0.17467190081083414,0.08512821369765368,0.26923075851280703,2.0276447123532884,3.571468405133906,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.133731604732021e-05,0.00327673983075246,0.018665220003942634,0.10866522000394263,3.0951269342033266e-09,0.009734814829289331,10.095568119924728,0.009722063199787233,10.616680059710465,0.008402270955226943,0.0008458031325979214,161.53845510768423,2572.5031428272778,10000.0,0.95,0.0,0.0,7427.496857172722,0.20494459704766202,2734.041597934962,161.743606025542,0.20494459704766202,14.0,0.0,0.00020632081010260594,1.6858242017862541,4.550534777079678,1.3933350806460965e-08,1.0002479152443995,4.53992792217088,1.0,1.000141402499736,4.51618492563022,0.2051497467943579,0.22700292429827532,0.44394978397431606


==> results/noise_components_distance.csv <==
L_km,xi_A_SNU,xi_leak_SNU,xi_Raman_SNU,xi_excess_input_SNU
25.0,0.015357142857142856,7.31801439685013e-05,2.780849011068925e-05,0.015458131491222046
30.0,0.015357142857142856,6.874914001969804e-05,4.1224193262638135e-05,0.015467116190425192
35.0,0.015357142857142856,6.465059665328721e-05,5.974000974986089e-05,0.015481533463546004
40.0,0.015357142857142856,6.089886265572525e-05,8.51184037548016e-05,0.015503160123553381
45.0,0.015357142857142856,5.746589468747583e-05,0.00011968858056581127,0.015534297332396143
50.0,0.015357142857142856,5.432088001553532e-05,0.00016652369921284183,0.015577987436371232
55.0,0.015357142857142856,5.1430953749519174e-05,0.00022967120931533606,0.01563824502020771
60.0,0.015357142857142856,4.875573715207745e-05,0.0003144517275934543,0.01572035032188839
65.0,0.015357142857142856,4.62657876908067e-05,0.0004278473796402385,0.0158312560244739
70.0,0.015357142857142856,4.3929961852702275e-05,0.0005790056207027543,0.01598007843969831
75.0,0.015357142857142856,4.1718014517987747e-05,0.0007798924596144482,0.016178753331275292
80.0,0.015357142857142856,3.960016684373215e-05,0.001046138806111199,0.01644288183009779
85.0,0.015357142857142856,3.754310535251034e-05,0.001398136062589149,0.016792822025084517
90.0,0.015357142857142856,3.548424855671733e-05,0.0018624533999494046,0.017255080505648977
95.0,0.015357142857142856,3.34636765252059e-05,0.0024736694460457437,0.017864275979713806
100.0,0.015357142857142856,3.133731604732021e-05,0.00327673983075246,0.018665220003942634


==> results/parameter_ledger.csv <==
parameter,value,unit,basis
"T_ch,25",0.28,1,"Ricard thesis, representative 25-km operating point"
"xi_B,ref",0.0043,SNU,Adopted channel-output-referred convention for the reported 4.3-mSNU platform value
xi_A,0.015357142857142856,SNU,"Derived as xi_B,ref/T_ch,25 at Alice's reference plane"
xi_rec,0.09,SNU,"Ricard thesis, Ref. [28]"
eta_rec,0.6,1,"Ricard thesis, platform receiver calibration"
eta_det,0.88,1,"Ricard thesis, platform photodiode efficiency"
eta_DSP,0.884,1,"Ricard thesis, optimized RRC-mode efficiency"
eta_B,0.466752,1,Derived product eta_rec*eta_det*eta_DSP
beta,0.95,1,Ricard thesis support/security calculation
nu_PE,0.1,1,Ricard thesis support-traffic calculation
quantizer_bits_per_quadrature,6.0,bit,Declared six-bit scalar quantizer on each heterodyne quadrature
quantizer_range,4.0,sigma_B,Declared symmetric clipping limit on each heterodyne quadrature
B_RX,0.35,GHz,Adopted usable receiver budget informed by the platform bandwidth
"xi_rec,a",0.07329545454545455,SNU,Derived receiver-noise model intercept
"xi_rec,c",0.13636363636363635,SNU/GHz^2,Derived receiver-noise model quadratic coefficient
rho_q,0.3,1,"Ricard thesis, 125-MBd 64-QAM platform signal"
rho_c,0.1,1,"Ricard thesis, 4-GBd QPSK platform signal"
alpha_f,0.2,dB/km,Derived from the reported 5-dB loss over 25 km
PER,30.0,dB,Declared central spectral-design value; sensitivity 20-40 dB
filter_order,4.0,1,"Declared central Butterworth order; sensitivity 2,4,6"
beta_R,3e-09,km^-1 nm^-1,Representative effective design value informed by Kumar; not calibrated at the optimized GHz-scale detuning
lambda_q,1549.9999999999998,nm,Quantum-carrier wavelength used in the analytical Raman conversion
B_tot,6.8,GHz,Declared equivalent-baseband design limit
B_guard,0.12,GHz,Declared edge-to-edge guard-band design limit
eta_c,0.95,1,"Assumed net forward transport efficiency; sensitivity 0.90,0.95,1.00"
R_back,10000.0,Mbit/s,Provisioned net authenticated return capacity on a separate fiber
f_EC,1.0526315789473684,1,"Conservative transport allowance multiplier, independent of security efficiency beta"
epsilon_OOB,0.0,1,Nominal ideal-spectrum limit; additional filter-admitted power fraction swept separately
"P_c,14dB",0.25954311775179284,mW,"In-range reference fit at 14 dB, 4 GBd and 25 km"
R_auth,0.0,Mbit/s,Declared scope value; fixed allowance excluded
"P_c,0",1.0,mW,Assumed physical reference for the digitized relative-power scale


==> results/platform_configuration_25km.csv <==
L_km,P_c_mW,fc_GBd,fq_GBd,delta_f_GHz,V_A_SNU,T_ch,eta_B,xi_rec_SNU,xi_A_SNU,xi_leak_SNU,xi_Raman_SNU,xi_excess_input_SNU,xi_tot_SNU,spectral_overlap,I_XY,H_XB_quantized,I_X_XB_quantized,lambda_EC_bits_per_qsymbol,chi_YE,secret_fraction,R_PE_Mbps,R_EC_Mbps,R_return_net_Mbps,classical_net_efficiency,oob_admitted_fraction,xi_oob_SNU,C_reverse_Mbps,K_q_Mbps,R_sup_Mbps,R_c_net_Mbps,SCR_Mbps,SNR_c_dB,C_key_Mbps,C_classical_Mbps,C_inner_GHz,C_outer_GHz,C_receiver_GHz,nu_1,nu_2,nu_3,nu_4,nu_5,SKR_sep_Mbps,penalty_dB
25.0,0.25954311775179284,4.0,0.125,3.0,4.7508208346481435,0.28,0.466752,0.09,0.015357142857142856,2.728414375495099e-06,0.0012172182070887291,0.01657708947860708,0.10657708947860708,8.420267009432102e-11,0.3612263394098017,10.095616651464109,0.36069163653222264,10.247289489401984,0.2940723164420431,0.04909270599726845,75.0,1152.8200675577232,10000.0,0.95,0.0,0.0,8847.179932442277,5.5229294246927,1227.8200675577232,7600.0,5.5229294246927,14.0,0.0,7519.477070575307,0.5987499999999999,1.5187499999999998,0.18749999999999997,1.0092038014380433,4.425153217330693,1.0,1.0047549580353252,3.6697324638385274,5.6156542909702365,0.07230870469579728


==> results/power_sweep_selected_distances.csv <==
L_km,P_c_mW,fc_GBd,fq_GBd,delta_f_GHz,V_A_SNU,T_ch,eta_B,xi_rec_SNU,xi_A_SNU,xi_leak_SNU,xi_Raman_SNU,xi_excess_input_SNU,xi_tot_SNU,spectral_overlap,I_XY,H_XB_quantized,I_X_XB_quantized,lambda_EC_bits_per_qsymbol,chi_YE,secret_fraction,R_PE_Mbps,R_EC_Mbps,R_return_net_Mbps,classical_net_efficiency,oob_admitted_fraction,xi_oob_SNU,C_reverse_Mbps,K_q_Mbps,R_sup_Mbps,R_c_net_Mbps,SCR_Mbps,SNR_c_dB,C_key_Mbps,C_classical_Mbps,C_inner_GHz,C_outer_GHz,C_receiver_GHz,nu_1,nu_2,nu_3,nu_4,nu_5,SCR_primary_Mbps,SKR_sep_Mbps,penalty_dB
25.0,0.004,0.061646778085378884,0.1816070702071137,0.8071602641001383,4.749053282584832,0.28,0.466752,0.09,0.015357142857142856,7.320500050722626e-05,1.8759398710048377e-05,0.01544910725636013,0.10544910725636013,2.1297496098507825e-07,0.36112903516151634,10.095616635582777,0.36059449489046286,10.24739172704454,0.2932185468162456,0.049854036587194894,108.96424212426822,1674.898909931857,10000.0,0.95,0.0,0.0,8325.101090068143,8.148460970338848,1783.8631520561248,117.12887836221988,8.148460970338848,14.000000818745029,0.0,0.016175267612807076,0.535209940518556,5.840889412318279,0.11391080873075216,1.0087112755056444,4.423703888934942,1.0,1.004500955921736,3.668646963765747,8.15661758792614,12.09525539593732,1.7153945339230239
25.0,0.004434166651746806,0.06833752770492807,0.2013323040821675,0.8947110595692336,4.715322641217889,0.28,0.466752,0.09,0.015357142857142856,7.327813399665913e-05,2.0795575041729637e-05,0.015451216566181245,0.10545121656618124,2.132018124998908e-07,0.35885828571656503,10.095616263867953,0.35832753519264415,10.249777609131902,0.29106482808759315,0.049850543343143594,120.79938244930052,1857.2502081387026,10000.0,0.95,0.0,0.0,8142.749791861297,9.032872275920752,1978.049590588003,129.84130263936333,9.032872275920752,14.000032224998918,0.0,0.009047914142058744,0.6062594216781143,5.736837302539647,0.08826800469318219,1.008688137125821,4.399394098164163,1.0,1.0044901454098958,3.6538561147370605,9.0419141901099,12.09525539593732,1.2678917370138723
25.0,0.004915458473865868,0.07575554202158823,0.2231866198795392,0.9919968660728781,4.761098513322037,0.28,0.466752,0.09,0.015357142857142856,7.317904914178371e-05,2.3052761338483928e-05,0.015453374667623124,0.10545337466762313,2.1291483588922187e-07,0.36193895955385313,10.095616767653851,0.36140306517827236,10.246540739447976,0.2939907194063722,0.04985129216978823,133.91197192772353,2058.2017137858493,10000.0,0.95,0.0,0.0,7941.798286214151,10.013527256402138,2192.1136857135725,143.93552984101763,10.013527256402138,14.000000956905797,0.0,0.010030656891959921,0.685260015039304,5.621266282893548,0.05985739415659902,1.0087219078102576,4.432385892495187,1.0,1.0045060398248336,3.673919220410015,10.023550807209029,12.09525539593732,0.8202795880002365
25.0,0.005448990510715569,0.08397737341888911,0.24740336645270827,1.099694345054482,4.774575180548835,0.28,0.466752,0.09,0.015357142857142856,7.314875063251346e-05,2.5554946389445872e-05,0.015455846554164815,0.10545584655416482,2.1281954219509096e-07,0.36284463818510176,10.095616915016608,0.3623072290875731,10.245589143083194,0.29485299823305855,0.04984940804278809,148.44201987162498,2281.3139207610907,10000.0,0.95,0.0,0.0,7718.686079238909,11.099620228914437,2429.755940632716,159.5570094958893,11.099620228914437,14.00004238665641,0.0,0.015369395349887682,0.7726946014798326,5.493305911370868,0.028375623611479217,1.0087329261777374,4.442099419137731,1.0,1.0045112757560377,3.67981059371592,11.11073095987417,12.09525539593732,0.37306923338709297
25.0,0.00592950563938785,0.09138374680477368,0.2692307691562906,1.1966461852944148,4.761899983642565,0.28,0.466752,0.09,0.015357142857142856,7.31801439685013e-05,2.780849011068925e-05,0.015458131491222046,0.10545813149122205,2.1291904204640205e-07,0.36199274870053594,10.09561677641541,0.3614567643654807,10.246484223210452,0.2940450614341228,0.049848049831386354,161.53846149377438,2482.801945706472,10000.0,0.95,0.0,0.0,7517.198054293528,12.078565917340725,2644.3404072002463,173.62911892907,12.078565917340725,14.0,0.0,0.012091517954885944,0.8513851246002004,5.37809275401137,9.682221691065251e-11,1.008724575264045,4.432964286669144,1.0,1.0045073891463536,3.6742710734257074,12.090656573916936,12.09525539593732,0.005996693297273337
25.0,0.0060404330020749405,0.09256694747536165,0.2692307692307692,1.1994799197578914,4.761707899189176,0.28,0.466752,0.09,0.015357142857142856,7.317909154463828e-05,2.832872276681457e-05,0.015458650671454308,0.10545865067145431,2.090059610022231e-07,0.3619798256940508,10.095616774310528,0.36144386297201364,10.246497801408962,0.29403313805011466,0.049847696359233584,161.53846153846155,2482.8052364952487,10000.0,0.95,0.0,0.0,7517.194763504751,12.078480271660446,2644.34369803371,175.87720020318713,12.078480271660446,14.024626032346479,0.0,2.2602583930651363,0.8535680986464425,5.374608259130659,0.0,1.0087246614889898,4.432825926717189,1.0000000000000002,1.004507440010754,3.674187211981603,12.090570842502222,12.09525539593732,0.006027487994649346
25.0,0.006696071644977884,0.09190139943351205,0.2692307692307692,1.214922116996276,4.7618459124239125,0.28,0.466752,0.09,0.015357142857142856,7.317954445969354e-05,3.1403569444797404e-05,0.015461725971047348,0.10546172597104735,1.8854253435455542e-07,0.3619890448073526,10.095616775812132,0.3614530666668539,10.246488114889766,0.29404399199677966,0.04984560057020532,161.53846153846155,2482.8028893771357,10000.0,0.95,0.0,0.0,7517.197110622865,12.077972445857442,2644.341350915597,174.6126589236729,12.077972445857442,14.503484411404903,0.0,0.9962249393539206,0.8693763473078444,5.359532113315292,0.0,1.0087261074652911,4.432925881138606,1.0,1.004508181305517,3.674248429391919,12.09006250836492,12.09525539593732,0.0062100859502554505
25.0,0.007422874396467076,0.10883512174613874,0.2692307692307692,1.2316375718128794,4.761780052793103,0.28,0.466752,0.09,0.015357142857142856,7.318054300311251e-05,3.48121650944839e-05,0.015465135565240451,0.10546513556524045,1.700839159621123e-07,0.3619845519639066,10.095616775080344,0.3614485813374415,10.246492835518845,0.2940420469113878,0.04984327745432349,161.53846153846155,2482.8040332218743,10000.0,0.95,0.0,0.0,7517.195966778126,12.077409537009153,2644.3424947603353,206.7867313176636,12.077409537009153,14.216535184944183,0.0,33.170860242192894,0.876778254852503,5.333503111226744,0.0,1.008727550133402,4.432878950186161,1.0,1.0045089276727805,3.6742205779949675,12.08949903604522,12.09525539593732,0.006412498983379202
25.0,0.008228565527229875,0.11720894760579692,0.2692307692307692,1.2480758808672379,4.761488481160108,0.28,0.466752,0.09,0.015357142857142856,7.318214524593146e-05,3.8590735384266165e-05,0.015468915737773052,0.10546891573777305,1.5343369178735277e-07,0.3619648781722399,10.095616771875811,0.36142894044912655,10.24651350676493,0.29402593195086535,0.0498407023127625,161.53846153846155,2482.8090420238104,10000.0,0.95,0.0,0.0,7517.19095797619,12.076785560400145,2644.3475035622714,222.69700045101416,12.076785560400145,14.34213839471064,0.0,49.08175335215247,0.8886109596840496,5.312459197949574,0.0,1.0087289893228253,4.432669399351519,1.0,1.0045096797548978,3.6740941147641486,12.088874434835288,12.09525539593732,0.0066368820332765675
25.0,0.009121707713139018,0.11501003331250725,0.2692307692307692,1.2639967207613652,4.7615241523308605,0.28,0.466752,0.09,0.015357142857142856,7.318310494976355e-05,4.2779437976824606e-05,0.015473105400069444,0.10547310540006943,1.384122122176368e-07,0.36196719590605697,10.095616772253338,0.36143125430665757,10.246511071522821,0.29403098820597995,0.049837847904774135,161.53846153846155,2482.8084519459144,10000.0,0.95,0.0,0.0,7517.191548054086,12.07609391538758,2644.346913484376,218.5190632937638,12.07609391538758,14.871908968409365,0.0,44.904507839914665,0.9057412024394862,5.297747760916756,0.0,1.0087308474194712,4.4326957675856695,1.0,1.0045106370381622,3.674110884901916,12.08818209748349,12.09525539593732,0.00688561230394864
25.0,0.010111793037145659,0.103986367825885,0.2692307692307692,1.279574949196188,4.761809215670477,0.28,0.466752,0.09,0.015357142857142856,7.318360962618499e-05,4.74227893143266e-05,0.015477749256083367,0.10547774925608336,1.248605905820542e-07,0.3619862706209585,10.095616775360277,0.36145029712013393,10.246491029726466,0.2940522732506414,0.049834683839269145,161.53846153846155,2482.80359566449,10000.0,0.95,0.0,0.0,7517.19640433551,12.075327237976754,2644.3420572029513,197.57409886918148,12.075327237976754,15.757022373149184,0.0,23.960310092743182,0.9273824468919514,5.288232548499575,0.0,1.0087330869656168,4.432901952456655,1.0,1.0045117827843855,3.6742368525103934,12.087414652628611,12.09525539593732,0.007161342470648345
25.0,0.011209343868669204,0.16361914029563684,0.2692307692307692,1.300661765978673,4.761331873530769,0.28,0.466752,0.09,0.015357142857142856,7.31859693988028e-05,5.2570137727600436e-05,0.015482898964269258,0.10548289896426925,1.1263863220523732e-07,0.36195408181181615,10.095616770117193,0.36141816214504363,10.246524850497,0.2940252010026678,0.049831176718557524,161.53846153846155,2482.8117906973503,10000.0,0.95,0.0,0.0,7517.18820930265,12.074477435650477,2644.3502522358117,310.87636656171003,12.074477435650477,14.235965598418556,0.0,137.26342758759802,0.9156712388160728,5.234347706858727,0.0,1.00873498849606,4.4325587257282155,1.0,1.00451277954658,3.674029523278256,12.086563999651979,12.09525539593732,0.007466988388825096
25.0,0.012426024692603876,0.10340102487025948,0.2692307692307692,1.3127617795152076,4.761584701994867,0.28,0.466752,0.09,0.015357142857142856,7.318680642833223e-05,5.8276187897365604e-05,0.015488605851468553,0.10548860585146855,1.0161090396668677e-07,0.36197096927574995,10.095616772867967,0.36143502136559247,10.246507106844604,0.2940451315163064,0.04982728929565605,161.53846153846155,2482.807491273885,10000.0,0.95,0.0,0.0,7517.192508726115,12.073535483178198,2644.3459528123462,196.461947253493,12.073535483178198,16.67657843011415,0.0,22.849950231853263,0.9608912158365649,5.25536765680615,0.0,1.0087376690284413,4.432741844826332,1.0,1.004514153836196,3.674141691630366,12.085621104282744,12.09525539593732,0.007805802818408535
25.0,0.01377476607643161,0.13156804822707113,0.2692307692307692,1.3315584814119037,4.761373362611807,0.28,0.466752,0.09,0.015357142857142856,7.318884830097236e-05,6.460158224135731e-05,0.015494933287685185,0.10549493328768518,9.166433906255725e-08,0.36195664028968644,10.09561677053395,0.36142071634399453,10.246522162305215,0.29403582791643323,0.049822980358768865,161.53846153846155,2482.8111393278023,10000.0,0.95,0.0,0.0,7517.188860672198,12.072491394624764,2644.3496008662637,249.97929163143516,12.072491394624764,16.07784274326071,0.0,76.36833869834885,0.9641960548870145,5.221079092063207,0.0,1.0087402803123446,4.432590520072286,1.0,1.0045155078610997,3.6740510264491646,12.084575970594411,12.09525539593732,0.008181385849067547
25.0,0.015269902092931555,0.12492683915773428,0.2692307692307692,1.348219371341386,4.761351076237581,0.28,0.466752,0.09,0.015357142857142856,7.319062672911616e-05,7.161354540617631e-05,0.015501947029278148,0.10550194702927815,8.269113331015603e-08,0.36195500757446225,10.095616770267993,0.36141908635940034,10.246523877798518,0.29403905293617694,0.04981820425956218,161.53846153846155,2482.8115550050256,10000.0,0.95,0.0,0.0,7517.188444994974,12.07133410904776,2644.3500165434866,237.36099439969513,12.07133410904776,16.75030974730084,0.0,63.75119875218582,0.9845096098046321,5.20807086712186,0.0,1.008743330168767,4.432575559891628,1.0,1.0045170818193474,3.6740432357781065,12.083417526573898,12.09525539593732,0.008597726449598128
25.0,0.01692732265897896,0.21342455173813613,0.2692307692307692,1.3736969244228618,4.7612407538859385,0.28,0.466752,0.09,0.015357142857142856,7.3192789558793e-05,7.938659871335564e-05,0.015509722245415004,0.105509722245415,7.459672437280378e-08,0.3619474418319437,10.095616769035583,0.36141153327019054,10.246531827121466,0.29403715931246177,0.04981291042788477,161.53846153846155,2482.8134811871246,10000.0,0.95,0.0,0.0,7517.186518812876,12.070051372910541,2644.3519427255856,405.50664830245864,12.070051372910541,14.871943686769713,0.0,231.89813539108656,0.961313420966887,5.1339195721211635,0.0,1.008746648147182,4.432497268716343,1.0,1.0045187970172131,3.673997153451378,12.082133506414788,12.09525539593732,0.00905924530241834
25.0,0.018764642409450638,0.2215018336525938,0.2692307692307692,1.3921144488696546,4.761031096673569,0.28,0.466752,0.09,0.015357142857142856,7.319537888949737e-05,8.800335215259183e-05,0.015518341588184945,0.10551834158818495,6.729504705549909e-08,0.3619331817905061,10.095616766712656,0.36139729707793994,10.246546810141806,0.2940294798997436,0.049807042801237156,161.53846153846155,2482.817111688207,10000.0,0.95,0.0,0.0,7517.182888311792,12.068629601838234,2644.3555732266686,420.8534839399282,12.068629601838234,15.158134409158626,0.0,247.2463927996284,0.975288440360728,5.111059542621419,0.0,1.0087502620053572,4.432347515965634,1.0,1.0045206681533705,3.6739078593134127,12.080710312153048,12.09525539593732,0.009570845196871526
25.0,0.020801387900984954,0.19558440083770212,0.2692307692307692,1.4069885944711427,4.761089950280201,0.28,0.466752,0.09,0.015357142857142856,7.319758132706472e-05,9.755538233923828e-05,0.015527895820809158,0.10552789582080915,6.070775163715424e-08,0.36193695524200736,10.095616767327353,0.3614010642185356,10.246542845377702,0.2940395681121224,0.04980053936778456,161.53846153846155,2482.8161509953666,10000.0,0.95,0.0,0.0,7517.183849004634,12.06705376988626,2644.354612533828,371.61036159163405,12.06705376988626,16.14608572838675,0.0,198.00484628328624,1.0044171740104066,5.110439985068121,0.0,1.00875448129057,4.432391434662487,1.0,1.0045228426317614,3.6739362643984768,12.079132902790146,12.09525539593732,0.010137951677000621
25.0,0.02305920513514924,0.11385713817163423,0.2692307692307692,1.4183356942441896,4.760936535083144,0.28,0.466752,0.09,0.015357142857142856,7.32005098948036e-05,0.00010814420576676487,0.015538487572804426,0.10553848757280443,5.476580856464371e-08,0.361926438371058,10.095616765614139,0.36139056493652133,10.246553895450123,0.29403678519169274,0.04979333126081231,161.53846153846155,2482.8188285129145,10000.0,0.95,0.0,0.0,7517.1811714870855,12.065307190119906,2644.357290051376,216.32856252610503,12.065307190119906,18.943345433641515,0.0,42.724793797523574,1.0607142682497908,5.144042879761411,0.0,1.008758997936798,4.432282526676274,1.0,1.004525177579888,3.673872117087571,12.077384574694385,12.09525539593732,0.010766592991716376
25.0,0.025562089606516854,0.18962666709388576,0.2692307692307692,1.4425824083976453,4.760848529183405,0.28,0.466752,0.09,0.015357142857142856,7.320356344686688e-05,0.00011988235769765832,0.01555022877828738,0.10555022877828737,4.940553426730638e-08,0.36192029678559834,10.095616764613645,0.36138443362255757,10.24656034841167,0.2940389396305143,0.049785342315804115,161.53846153846155,2482.8203921151357,10000.0,0.95,0.0,0.0,7517.179607884864,12.063371407290997,2644.3588536535967,360.29066747838294,12.063371407290997,17.175474150705444,0.0,186.6888345326304,1.043287741496008,5.078122924700717,0.0,1.0087640645618963,4.4322209415160305,1.0,1.0045277940405242,3.673836897618151,12.07544685414482,12.09525539593732,0.011463439940187548
25.0,0.028336641320545156,0.13625185202968115,0.2692307692307692,1.4565970276370996,4.760828464783262,0.28,0.466752,0.09,0.015357142857142856,7.320675809419632e-05,0.00013289458815893458,0.015563244203395986,0.10556324420339598,4.45699895694564e-08,0.3619186983785051,10.095616764353256,0.36138283788872116,10.246562027857404,0.2940462753394044,0.04977648812017543,161.53846153846155,2482.8207990577557,10000.0,0.95,0.0,0.0,7517.179200942244,12.06122596758097,2644.359260596217,258.8785188563942,12.06122596758097,19.058564328287403,0.0,85.27883135035167,1.086658509020775,5.093464453746575,0.0,1.0087697374594196,4.432208523726415,1.0000000000000002,1.0045307209619394,3.6738317489387837,12.073299266848494,12.09525539593732,0.012235890244993886
25.0,0.031412347491517965,0.09842624150827994,0.2692307692307692,1.4730917225459133,4.760712716601227,0.28,0.466752,0.09,0.015357142857142856,7.321049738227076e-05,0.00014731918775299336,0.01557767254227812,0.10557767254227812,4.020802070494046e-08,0.36191064017957914,10.095616763040507,0.3613747931667388,10.246570494603965,0.2940484329776627,0.04976667519293748,161.53846153846155,2482.8228506155765,10000.0,0.95,0.0,0.0,7517.1771493844235,12.05884821982716,2644.3613121540375,187.0098588657319,12.05884821982716,20.918399656277646,0.0,13.412549107443192,1.1239572897163592,5.097773844624532,0.0,1.0087759568941739,4.43212736453521,1.0,1.0045339329987775,3.6737851421209573,12.070919138966662,12.09525539593732,0.013092141949826337
25.0,0.03482189592499284,0.21555942977109077,0.2692307692307692,1.5012687646139102,4.7603793684069995,0.28,0.466752,0.09,0.015357142857142856,7.321509287047448e-05,0.00016330945737418734,0.015593667407387518,0.10559366740738751,3.627337243395095e-08,0.3618879227541898,10.095616759339503,0.3613521137351692,10.246594363794035,0.2940377266171632,0.04975579999931706,161.53846153846155,2482.8286343039395,10000.0,0.95,0.0,0.0,7517.17136569606,12.056213076757597,2644.3670958424004,409.56291656507244,12.056213076757597,17.961358611579904,0.0,235.9682419498533,1.0877110782398103,5.00517354901199,0.0,1.0087827001235339,4.431889618502496,1.0,1.0045374225078547,3.673643791642953,12.068281358115414,12.09525539593732,0.014041281646895165
25.0,0.0386015224153003,0.44182957246271903,0.2692307692307692,1.5552091708035607,4.760270314202402,0.28,0.466752,0.09,0.015357142857142856,7.32195864720649e-05,0.00018103533745087198,0.015611397781065793,0.10561139778106579,3.272371254734959e-08,0.36188025116847183,10.09561675808964,0.3613444549798286,10.246602424326117,0.29404249072474054,0.049743747885307665,161.53846153846155,2482.8305874328667,10000.0,0.95,0.0,0.0,7517.169412567133,12.05329275682455,2644.369048971328,839.4761876791662,12.05329275682455,15.29200126679353,0.0,665.88443338388,1.0172029059490653,4.826784564341944,0.0,1.0087903654646686,4.4318138003117,1.0000000000000002,1.0045413801611502,3.673601027801712,12.065358114939832,12.09525539593732,0.015093380223507046
25.0,0.04279139585014536,0.3552698568734931,0.2692307692307692,1.5585935881006963,4.76014747522951,0.28,0.466752,0.09,0.015357142857142856,7.322452283421482e-05,0.00020068521402809655,0.015631052594005167,0.10563105259400517,2.9521595649911464e-08,0.36187161591352707,10.095616756682748,0.36133583416696224,10.246611497385038,0.29404764321350907,0.04973039190434164,161.53846153846155,2482.8327859048363,10000.0,0.95,0.0,0.0,7517.167214095163,12.050056499898167,2644.3712474432973,675.0127280596369,12.050056499898167,16.686485663759623,0.0,501.42421002127713,1.0681951668202752,4.871007990618883,0.0,1.0087988602249789,4.431728347663903,1.0,1.0045457661090083,3.673552767958274,12.06211861851687,12.09525539593732,0.016259598676076546
25.0,0.0474360451151028,0.40618459670044205,0.2692307692307692,1.5867847045287182,4.759861332434089,0.28,0.466752,0.09,0.015357142857142856,7.323031343263355e-05,0.000222467920885514,0.015652841091461003,0.105652841091461,2.6633126391256322e-08,0.36185196062669767,10.095616753480307,0.36131621175275686,10.246632149186896,0.29404377110828195,0.049715591487080824,161.53846153846155,2482.8377899952866,10000.0,0.95,0.0,0.0,7517.162210004713,12.046470244946509,2644.3762515337476,771.7507337308399,12.046470244946509,16.552354973879005,0.0,598.1658019474319,1.0683831763434752,4.814813767286038,0.0,1.0088081654076435,4.431525529254574,1.0000000000000002,1.0045505755726392,3.673433666072368,12.058528773718788,12.09525539593732,0.017552308421505243
50.0,0.004,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
50.0,0.004641480586377721,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
50.0,0.005385835508430315,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
50.0,0.0062495627384507695,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
50.0,0.007251806030967206,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
50.0,0.008414779227227786,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
50.0,0.009764258605458069,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
50.0,0.011330154189401295,0.05521654426383926,0.17180970266543708,0.9083779579320941,3.984863114305698,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.430853255836868e-05,0.00010627343994265193,0.015517724829643876,0.10551772482964387,5.277095731574778e-08,0.10503689544159366,10.095574409241033,0.10489475951123252,10.51650489445242,0.08799114357623417,0.011793907093279807,103.08582159926223,1626.1538210959357,10000.0,0.95,0.0,0.0,8373.846178904065,1.8236769038641736,1729.239642695198,104.9114341012946,1.8236769038641736,14.000170714025122,0.0,0.0019355981681972168,0.6463325518544484,5.74957663599026,0.12664738653493177,1.0022805300460447,4.632934825478363,1.0,1.00126938373783,4.378546845612915,1.8255024062701,2.866297484315555,1.9637336453288465
50.0,0.013147172677693074,0.06406092453190437,0.1993304344120253,1.0539462555997363,4.002833221632573,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.4291327357277996e-05,0.00012331652708534935,0.015534750711585483,0.10553475071158548,5.2745661636077184e-08,0.10549363039093017,10.09557446085862,0.10535085371607414,10.516024849623733,0.08842918763249497,0.011789761238888696,119.5982606472152,1886.5474214068367,10000.0,0.95,0.0,0.0,8113.452578593164,2.1150524064255674,2006.1456820540518,121.71575661061831,2.1150524064255674,14.00089638994502,0.0,0.002443556977548056,0.7691479647393724,5.5812554535398995,0.09087043526436706,1.0022838777073197,4.649315631800052,1.0,1.0012711930772569,4.39270788095854,2.1171695760020066,2.866297484315555,1.3200012978393172
50.0,0.015255586687316993,0.07434426083946155,0.23132964519193108,1.2230106861440173,3.9387606082106026,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.432971290709459e-05,0.00014309281661154278,0.015554565386661494,0.1055545653866615,5.279038463492458e-08,0.10386431984837081,10.095574277520631,0.10372382893786156,10.517737314297653,0.086884908245497,0.011786195610455269,138.79778711515866,2189.7579970245692,10000.0,0.95,0.0,0.0,7810.24200297543,2.453846803856382,2328.5557841397276,141.25409559497695,2.453846803856382,14.000319402244422,0.0,0.0024616759619080497,0.9117570733075582,5.385735701019524,0.049271461250489534,1.002281372222961,4.59091198946108,1.0,1.0012699900895765,4.342179943680921,2.456303106962772,2.866297484315555,0.6747381671403457
50.0,0.01770212736074605,0.08625312608438884,0.26838727635591236,1.4190372634933996,3.970703703773532,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.430492077239804e-05,0.00016604063258814574,0.015577488410503399,0.10557748841050339,5.275828686708654e-08,0.10467677226003061,10.095574368664554,0.10453514158127364,10.516883396929769,0.0876617805065738,0.011781153140455275,161.03236581354744,2540.337921589227,10000.0,0.95,0.0,0.0,7459.662078410773,2.8457204433288257,2701.3702874027745,163.8809395603388,2.8457204433288257,14.001010908485156,0.0,0.002853303462519552,1.0771463145156428,5.159071787528843,0.0010965407373139113,1.0022863951491434,4.620029716009273,1.0,1.001272689095803,4.367386334303694,2.8485690123415046,2.866297484315555,0.03129028698908662
50.0,0.017753628651609635,0.08652420261915822,0.26923076922937417,1.4234035988136995,3.9532366096994345,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.432088001553532e-05,0.00016652369921284183,0.015577987436371232,0.10557798743637123,5.2786078101377455e-08,0.10423253968505607,10.09557431876042,0.10409153233162333,10.517350301503997,0.0872397548346302,0.011781157866173064,161.53846153762453,2548.4348807358406,10000.0,0.95,0.0,0.0,7451.56511926416,2.85466517525022,2709.973342273465,164.39598497640063,2.85466517525022,13.999999999999998,0.0,0.0028582635258787015,1.0808152873740693,5.15400808974667,1.8135493107251932e-12,1.0022851512143127,4.604107936253307,1.0,1.0012720492729903,4.3536071812713315,2.857522697948619,2.866297484315555,0.017660855004029974
50.0,0.02054102012062215,0.08798312910574335,0.2692307692307692,1.4496168119943518,3.9519843490834607,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.431073253897391e-05,0.00019266859317693846,0.015604122182858768,0.10560412218285876,4.561454877657012e-08,0.10420063653577818,10.095574315182843,0.10405967394093224,10.517383832886221,0.08721511729489073,0.011775487414098534,161.53846153846155,2548.443005660892,10000.0,0.95,0.0,0.0,7451.556994339107,2.8532911811084913,2709.981467199353,167.16794530091238,2.8532911811084913,14.560730785172343,0.0,2.7761925813423405,1.106226090986193,5.126992466997489,0.0,1.002288089766068,4.6029671800015715,1.0,1.001273688080958,4.352620364514607,2.8561473284374186,2.866297484315555,0.01975168418418205
50.0,0.023835186528565457,0.11459134152349404,0.2692307692307692,1.4781398366525142,3.95189590803307,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.430357182760786e-05,0.0002235668837088666,0.01563501331267933,0.10563501331267933,3.930516031067815e-08,0.10419832801085292,10.095574314924,0.10405736865465759,10.517386259230886,0.08721962466683308,0.011768786943477189,161.53846153846155,2548.4435935828687,10000.0,0.95,0.0,0.0,7451.556406417131,2.8516676055348573,2709.98205512133,217.72354889463867,2.8516676055348573,14.059172252637266,0.0,53.333419750642264,1.1201145988145926,5.083834925509564,0.0,1.0022916650383462,4.602887409910645,1.0,1.0012756776718406,4.352552192261401,2.854522127662432,2.866297484315555,0.022223603642282153
50.0,0.027657638886257076,0.12239914914171202,0.2692307692307692,1.506243834795926,3.9514131665971637,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.429542973840826e-05,0.00025942033762291737,0.01567085862450418,0.10567085862450418,3.3867871512048573e-08,0.10418598019232854,10.095574313539586,0.10404503815877411,10.517399237242959,0.08721566563336003,0.011761015549352077,161.53846153846155,2548.4467382550247,10000.0,0.95,0.0,0.0,7451.553261744975,2.849784536958388,2709.985199793486,232.55838336925282,2.849784536958388,14.418871771650315,0.0,68.1701372938329,1.1439243027679844,5.051436633176133,0.0,1.0022957848063023,4.602448358112318,1.0,1.0012779714140712,4.352173115134197,2.8526371741321785,2.866297484315555,0.025092368655488043
50.0,0.032093098488901926,0.1294823606014477,0.2692307692307692,1.5348409162551755,3.950848945753656,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.428589765034265e-05,0.0003010236151970812,0.01571245236999028,0.10571245236999027,2.9182003500238866e-08,0.10417154871220893,10.095574311921718,0.1040306269239633,10.517414405260794,0.08721096860872946,0.011752002667869021,161.53846153846155,2548.450413582423,10000.0,0.95,0.0,0.0,7451.549586417577,2.847600646445186,2709.9888751208846,246.0164851427506,2.847600646445186,14.82051514500387,0.0,81.63042295784388,1.1686256179243792,5.018943785414028,0.0,1.0023005637705389,4.6019351916089555,1.0,1.0012806321886432,4.351730029240448,2.850451097542574,2.866297484315555,0.02842179650663308
50.0,0.037239873398236596,0.13478437158249124,0.2692307692307692,1.5638700805470993,3.951317625829974,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.427404121172618e-05,0.0003492988164946222,0.015760715714849206,0.1057607157148492,2.5143382068253245e-08,0.10418337873501501,10.095574313247932,0.1040424403509726,10.517401971470482,0.0872326584819052,0.011741551316359053,161.53846153846155,2548.447400779386,10000.0,0.95,0.0,0.0,7451.552599220614,2.8450682035793093,2709.9858623178475,256.09030600673333,2.8450682035793093,15.292191317971623,0.0,91.70677626469248,1.1947386761767291,4.98699851508253,0.0,1.002306190428547,4.602363726221574,1.0,1.0012837614994339,4.352102420890538,2.847916119699221,2.866297484315555,0.03228580498460031
50.0,0.0432120373542698,0.19272799076022196,0.2692307692307692,1.5975447214933691,3.9512603920068066,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.426049604177548e-05,0.0004053159189011256,0.015816719272085757,0.10581671927208575,2.1663007368235258e-08,0.10418181618836488,10.095574313072754,0.10404087999636764,10.517403613764618,0.0872432928461393,0.011729432532807324,161.53846153846155,2548.4477987198884,10000.0,0.95,0.0,0.0,7451.552201280112,2.8421317291033135,2709.9862602583494,366.18318244442173,2.8421317291033135,14.385104231000003,0.0,201.80258917685688,1.1965443265752471,4.921454883588509,0.0,1.002312673067459,4.6023130839697215,1.0,1.0012873686694541,4.35206018026042,2.844976705810041,2.866297484315555,0.0367705946512205
50.0,0.05014195811941803,0.10237827150009693,0.2692307574957761,1.62113057945349,3.953468143036246,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.424318084993595e-05,0.00047031649223235516,0.015881702530225146,0.10588170253022514,1.866309087294387e-08,0.10423785021234871,10.095574319356016,0.10409683540825279,10.517344719945013,0.08731057767304584,0.011715380028685426,161.53845449746564,2548.4334172154972,10000.0,0.95,0.0,0.0,7451.566582784502,2.8387265755264774,2709.9718717129626,194.51871585018415,2.8387265755264774,17.778439709824404,0.0,30.141534777192035,1.2698225377561823,4.947561378849202,1.5255491092602824e-08,1.0023203612931337,4.60432728675261,1.0,1.0012916397205174,4.353805781729754,2.8415681436711018,2.866297484315555,0.04197698955235228
50.0,0.05818323129356086,0.19697127140533133,0.2692307692307692,1.6579244781192082,3.9504191012946044,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.4226239832304284e-05,0.000545741217037436,0.015957110314012597,0.10595711031401259,1.6078716741832534e-08,0.10416014859473989,10.095574310643809,0.10401924279886723,10.517426387205202,0.08725304685463531,0.011699094310367586,161.53846153846155,2548.4533168997223,10000.0,0.95,0.0,0.0,7451.546683100278,2.834780544435223,2709.9917784381837,374.24541567012955,2.834780544435223,15.582454226404842,0.0,209.87217358723277,1.254590278846276,4.858741322607859,0.0,1.002328862555595,4.601550043047988,1.0,1.0012963791767329,4.351403572761346,2.837618162597781,2.866297484315555,0.048018190412607756
50.0,0.06751408462544682,0.24494713682647506,0.2692307692307692,1.6934487082879823,3.950392064180483,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.420407856410687e-05,0.000633261816016352,0.016044608751723314,0.10604460875172331,1.3850878284659871e-08,0.10415929420140946,10.095574310548038,0.10401838960408828,10.517427285204159,0.08727111376004437,0.011680215731294602,161.53846153846155,2548.453534491777,10000.0,0.95,0.0,0.0,7451.546465508223,2.8302061195059998,2709.991996030238,465.3995599703026,2.8302061195059998,15.281724904244298,0.0,301.0308923123351,1.263727783033421,4.796830366457456,0.0,1.0023389826042863,4.6015277725087556,1.0,1.0013020100993133,4.351386785030293,2.833039158665138,2.866297484315555,0.05503196839404691
50.0,0.07834132827401846,0.16964544761517497,0.2692307692307692,1.7181037709428688,3.950541789813296,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.417775610689157e-05,0.0007348181062835493,0.016146138719533295,0.1061461387195333,1.1930806815685152e-08,0.10416290947203989,10.09557431095328,0.10402199980316837,10.51742348542117,0.08729642609107957,0.011658337907358318,161.53846153846155,2548.45261377513,10000.0,0.95,0.0,0.0,7451.54738622487,2.824904954475285,2709.9910753135914,322.32635046883246,2.824904954475285,17.522991947968308,0.0,157.96298397589564,1.3297987747545226,4.813591232868784,0.0,1.002350732559928,4.6016670009779705,1.0,1.0013085473353338,4.351510215242708,2.8277326871622583,2.866297484315555,0.06317422188737012
50.0,0.0909049385737251,0.13513149191527107,0.2692307692307692,1.7479859142055352,3.9500580470929787,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.414696292088487e-05,0.0008526609937084827,0.016263950813772222,0.10626395081377221,1.0276053464081609e-08,0.1041503799360474,10.095574309548866,0.1040094878436393,10.517436654426554,0.08730987127947376,0.011632989659771262,161.53846153846155,2548.4558047264345,10000.0,0.95,0.0,0.0,7451.5441952735655,2.818762879098421,2709.9942662648955,256.74983463901503,2.818762879098421,19.15681380134341,0.0,92.39261022145507,1.378663593652136,4.8026917652410654,0.0,1.0023643090871892,4.6012292356637445,1.0,1.001316102805882,4.351134547077262,2.8215844635619938,2.866297484315555,0.07262718962185218
50.0,0.10548337689895103,0.15618967172346343,0.2692307692307692,1.7820816188165336,3.9487360383201118,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.411082729193331e-05,0.0009894023622648643,0.01640065604669965,0.10640065604669965,8.849930900038933e-09,0.10411649067806376,10.09557430575093,0.10397564612364318,10.51747227329188,0.08730703898570003,0.011603627158460542,161.53846153846155,2548.464435451494,10000.0,0.95,0.0,0.0,7451.535564548506,2.811648119165439,2710.0028969899554,296.7603762745805,2.811648119165439,19.17382186594888,0.0,132.41026661695352,1.4011772993686287,4.757014061735561,0.0,1.0023799939946174,4.600027863047643,1.0,1.0013248339715228,4.35009824693536,2.8144625817471076,2.866297484315555,0.08360295186914546
50.0,0.1223997615155113,0.5272862827665445,0.2692307692307692,1.8653785978049835,3.947976840674552,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.406736476716503e-05,0.0011480729641421559,0.016559283186052178,0.10655928318605218,7.620691161049809e-09,0.10409687612124083,10.095574303553185,0.10395605907974978,10.517492888919406,0.08732240905729949,0.011569623257879288,161.53846153846155,2548.4694307766254,10000.0,0.95,0.0,0.0,7451.530569223374,2.8034087124861355,2710.007892315087,1001.8439372564346,2.8034087124861355,14.535845722749418,0.0,837.502067005487,1.280371142283384,4.469613946673417,0.0,1.0023982363288015,4.5993400845157275,1.0,1.0013349863007084,4.349507209954399,2.8062149274133215,2.866297484315555,0.09634843790979292
50.0,0.14202902921287708,0.26091061288570483,0.2692307692307692,1.8583902431766768,3.947123031981601,0.08854377448471464,0.466752,0.09,0.015357142857142856,5.4015245490218225e-05,0.0013321895937027347,0.016743347696335807,0.10674334769633581,6.561134885680873e-09,0.10407480623719831,10.095574301080717,0.10393402015154578,10.517516085188602,0.08734080980966485,0.011530256115673529,161.53846153846155,2548.475051411084,10000.0,0.95,0.0,0.0,7451.524948588916,2.7938697511055093,2710.0135129495457,495.7301644828392,2.7938697511055093,18.237358476857906,0.0,331.39783319327216,1.419889406089539,4.623108919736185,0.0,1.0024193851812522,4.598566726353106,1.0,1.001346756052865,4.348842753584782,2.7966664175229985,2.866297484315555,0.11115106861068566
75.0,0.006928904204844466,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
75.0,0.008239902179573306,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
75.0,0.009798950298875005,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
75.0,0.011652981414980198,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
75.0,0.013857808409688928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
75.0,0.016479804359146616,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
75.0,0.019597900597750014,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
75.0,0.0233059628299604,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
75.0,0.02771561681937786,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
75.0,0.03295960871829324,0.05079455267007771,0.16007395820747175,1.0076111118405868,3.6506494731161685,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.1860446558470454e-05,0.00046372683095523704,0.015862730134656562,0.10586273013465655,1.3027393523442526e-08,0.03123071504817886,10.095568670620182,0.031189508173666797,10.594083328891069,0.026443420107689963,0.0032257591880799526,96.04437492448304,1526.2531668318438,10000.0,0.95,0.0,0.0,8473.746833168156,0.46472403731407047,1622.297541756327,96.50965007314764,0.46472403731407047,14.000153813615936,0.0,0.0005511113505320409,0.7556260350371875,5.660403811356014,0.14190385433028668,1.0006977397055854,4.54868487113072,1.0,1.000395784655273,4.4728842262751405,0.46518922654086764,0.7911184458497045,2.3104637427346613
75.0,0.039195801195500035,0.060400198642350134,0.1903440740275422,1.19835871260999,3.698302119729959,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.180611987249995e-05,0.0005514672467896318,0.015950416223804987,0.10595041622380498,1.3009323528848857e-08,0.03163392177101996,10.095568686246375,0.0315921775214897,10.5936594828683,0.026833216706772856,0.0032190089756961027,114.20644441652533,1814.7962743466924,10000.0,0.95,0.0,0.0,8185.203725653308,0.5514473544886995,1929.0027187632177,114.76037742046526,0.5514473544886995,14.00051653356517,0.0,0.002485649451232197,0.9214149552387949,5.444697530018815,0.10255270376419512,1.000701584715019,4.595004633438275,1.0,1.0003979508065217,4.517232551106053,0.5519993538426287,0.7911184458497045,1.5673745313318908
75.0,0.046611925659920804,0.07183444919254134,0.2263539528222141,1.4252529562658152,3.6700228918329945,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.1763544628637185e-05,0.0006558087735731917,0.016054715175344684,0.10605471517534468,1.2995812239622667e-08,0.031394625280720234,10.095568676949537,0.031353199965554704,10.593911028404191,0.02661387187997022,0.003211022136714002,135.81237169332846,2158.1762734135227,10000.0,0.95,0.0,0.0,7841.823726586477,0.6541447979203617,2293.988645106851,136.48545346582856,0.6541447979203617,14.000147531341467,0.0,0.018936974579735755,1.1186139398754782,5.188108027343848,0.05573986133112163,1.0007047712075878,4.567517490044349,1.0,1.0003997666500704,4.490919239166423,0.6547995975183317,0.7911184458497045,0.825676186932317
75.0,0.055431233638755725,0.08542894008349844,0.26923076923050343,1.6954214314057858,3.6744623446627167,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.1718014517987747e-05,0.0007798924596144482,0.016178753331275292,0.10617875333127529,1.2984009285994277e-08,0.03143216800192275,10.095568678403668,0.03139069265210584,10.593871563949012,0.0266590726923992,0.0032014869094274118,161.53846153830207,2566.976571262034,10000.0,0.95,0.0,0.0,7433.023428737966,0.7757449049758762,2728.515032800336,162.31498615864703,0.7757449049758762,14.000000000000002,0.0,0.0007797153690816128,1.3534355143600345,4.882592651548462,3.455014052633487e-13,1.0007091795116128,4.571833573430499,1.0,1.0004022654418219,4.495052436493197,0.7765214264018677,0.7911184458497045,0.08522578856050712
75.0,0.06591921743658645,0.094911918531287,0.2692303108300493,1.7333058332591402,3.677956968456993,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.162913185947514e-05,0.0009274536619104737,0.016326225650912803,0.10632622565091279,1.0894926438831338e-08,0.031461710649266166,10.095568679549093,0.03142019592623746,10.593840509076689,0.02669845979072827,0.0031901653260745857,161.53818649802957,2566.964675828416,10000.0,0.95,0.0,0.0,7433.035324171584,0.7730002821044757,2728.5028623264457,180.3326452094453,0.7730002821044757,14.295417647916913,0.0,18.021458429311252,1.3861045760274004,4.8394929095091195,5.959209358752382e-07,1.0007143877758786,4.575231426797849,1.0,1.000405218200555,4.4983064621288085,0.7737740561598624,0.7911184458497045,0.10061858300749911
75.0,0.07839160239100004,0.09968981596244286,0.2692307692307692,1.7718357568658984,3.6737648473686644,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.1542518558251714e-05,0.0011029344935792635,0.016501619869280372,0.10650161986928036,9.14245878619401e-09,0.03142620581199166,10.095568678172626,0.03138473840827198,10.593877831330898,0.026678165906356188,0.0031767296150358865,161.53846153846155,2566.97808989941,10000.0,0.95,0.0,0.0,7433.02191010059,0.7697460221048494,2728.5165514378714,189.41065032864145,0.7697460221048494,14.834692216913098,0.0,27.102442768075054,1.422006358086555,4.798334844354757,0.0,1.0007204388061988,4.571157825092198,1.0000000000000002,1.000408651318653,4.4944074025082115,0.7705165386431252,0.7911184458497045,0.11894057480687947
75.0,0.09322385131984157,0.08660191018446861,0.2692307692307692,1.810611938686749,3.6737359562667478,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.143672715435061e-05,0.001311617547146383,0.016710197131443588,0.10671019713144358,7.668283056761827e-09,0.03142592247685086,10.095568678161648,0.031384455450745065,10.59387812916937,0.026693839719388546,0.00316078663361977,161.53846153846155,2566.978162067963,10000.0,0.95,0.0,0.0,7433.021837932038,0.7658829150694059,2728.516623606424,164.54362935049036,0.7658829150694059,16.198500434674067,0.0,2.23928489695941,1.4679808880852914,4.766757010711793,0.0,1.0007277086959534,4.571131172667551,1.0000000000000002,1.0004127743994558,4.494383135124112,0.7666495646345447,0.7911184458497045,0.140791291045134
75.0,0.11086246727751141,0.08809480564444216,0.26923069441762837,1.8509517028176172,3.6690411787655544,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.130997846733458e-05,0.001559784919228896,0.016958237754839088,0.10695823775483909,6.428505780740169e-09,0.03138614991791304,10.095568676621493,0.03134473589808437,10.593919937603587,0.02667496510558154,0.0031418773164358475,161.538416650577,2566.9875792651947,10000.0,0.95,0.0,0.0,7433.012420734805,0.7613008305111161,2728.5259959157715,167.3801307244401,0.7613008305111161,16.87684712015275,0.0,5.080413243351986,1.5074996083417156,4.72559620270648,9.725708310925896e-08,1.000736265367324,4.5665694604703,1.0,1.000417628755014,4.490016939870224,0.7620628934043041,0.7911184458497045,0.1668520714375711
75.0,0.13183843487317293,0.17595996119154278,0.2692307690504373,1.8968997009832038,3.671882276825843,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.1154316679967486e-05,0.0018549073238209477,0.01725320449764377,0.10725320449764376,5.385339496118371e-09,0.031410135957596494,10.095568677550109,0.03136868997084294,10.593894723767647,0.026720166312454552,0.0031194628472621146,161.53846143026237,2566.9821813474,10000.0,0.95,0.0,0.0,7433.0178186526,0.7558698432533814,2728.5206427776625,334.3239262639313,0.7558698432533814,14.624786551665636,0.0,172.02959499041555,1.505121722445071,4.631322320478663,2.3443147423307664e-10,1.0007465667866373,4.56933305013542,1.0,1.0004234701931238,4.492664751617855,0.756626469723067,0.7911184458497045,0.1979449196299118
75.0,0.1567832047820001,0.09673362474199232,0.2692307474501646,1.9350899846955472,3.670523095325213,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.096641753588895e-05,0.0022058689871585274,0.017603978261837273,0.10760397826183726,4.507836388339669e-09,0.03139856951521161,10.095568677102232,0.03135713894344816,10.593906882272403,0.02673573680346264,0.003092904235988389,161.53844847009879,2566.9849214984783,10000.0,0.95,0.0,0.0,7433.015078501521,0.749434427322241,2728.5233699685773,183.7938870097854,0.749434427322241,17.975725499126117,0.0,21.50600411236438,1.5868865052448444,4.63670653585375,2.8314785960326105e-08,1.0007587172071368,4.568014254471911,1.0,1.0004303616073944,4.491404108678088,0.750184611933908,0.7911184458497045,0.23507870991680846
75.0,0.18644770263968316,0.195790261842127,0.2692307692307692,1.9842502076491226,3.669926421032342,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.07373979701957e-05,0.0026232350942927665,0.018021115349405818,0.10802111534940581,3.769432579312874e-09,0.03139344290217102,10.095568676903767,0.031352019162794564,10.593912271306287,0.026762315302081507,0.0030614554549809603,161.53846153846155,2566.98643497037,10000.0,0.95,0.0,0.0,7433.013565029631,0.7418142063992327,2728.524896508831,372.0014975000413,0.7418142063992327,15.666164233241588,0.0,209.72122175518052,1.581565563635953,4.533065148337707,0.0,1.0007731553829167,4.567437045396571,1.0,1.000438550210104,4.4908538706775145,0.7425567631629659,0.7911184458497045,0.2794636451745747
75.0,0.22172493455502285,0.19691170845713035,0.2692307623076896,2.029200609423033,3.668431746255902,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.045800149863014e-05,0.0031195698384577923,0.018517170697099277,0.10851717069709928,3.1479629346759937e-09,0.0313807028520275,10.095568676410704,0.03133929609162457,10.593925663493767,0.026787426066163356,0.00302424164326277,161.53845738461376,2566.989613992081,10000.0,0.95,0.0,0.0,7433.010386007919,0.7327969947164659,2728.5280713766942,374.13224606854766,0.7327969947164659,16.393934691869966,0.0,211.86099168921743,1.625899174271613,4.487497955425547,9.00000346470975e-09,1.00079027309699,4.565987449678208,1.0,1.0004482587311034,4.48946875143343,0.7335305252428975,0.7911184458497045,0.3325783114121319
75.0,0.26367686974634585,0.18378952250218417,0.2692307692307692,2.0746100857195753,3.666320187632547,0.028000000000000004,0.466752,0.09,0.015357142857142856,4.011612330081414e-05,0.0037098146476418955,0.019107073628085565,0.10910707362808555,2.6247421998005503e-09,0.031362725272502646,10.09556867571526,0.03132134247110295,10.59394456130964,0.02681434913890479,0.0029802398699727214,161.53846153846155,2566.9942590865667,10000.0,0.95,0.0,0.0,7433.005740913433,0.7221350454164671,2728.532720625028,349.2000927541499,0.7221350454164671,17.44601758912981,0.0,186.9394961702719,1.678525848343374,4.449305676904223,0.0,1.000810570882932,4.563938795200179,1.0,1.0004597709312248,4.487510493085036,0.7228579033196862,0.7911184458497045,0.39623088774513326
75.0,0.3135664095640002,0.38447397513110526,0.2692307673798122,2.142331999191808,3.665371514124617,0.028000000000000004,0.466752,0.09,0.015357142857142856,3.96963965028816e-05,0.004411737974317055,0.019808577227962792,0.10980857722796279,2.184043475746582e-09,0.03135456718886419,10.0955686753998,0.03131319525981262,10.59395313698946,0.02685858186482326,0.002928256964597715,161.53846042788734,2566.9963193916974,10000.0,0.95,0.0,0.0,7433.003680608303,0.7095391826975302,2728.5347798195844,730.5005527491,0.7095391826975302,14.993130593305663,0.0,568.2525531385152,1.635871314072822,4.271207315689206,2.4062440928673823e-09,1.000834665306664,4.563021136873402,1.0,1.0004734358099054,4.486635738814884,0.7102494321298123,0.7911184458497045,0.4726512732695636
75.0,0.3728954052793664,0.15213266154517102,0.2692307680041408,2.1704617158491892,3.662814264011694,0.028000000000000004,0.466752,0.09,0.015357142857142856,3.918035447863556e-05,0.005246470188585534,0.020642793400207027,0.11064279340020702,1.8126796423764583e-09,0.03133277265610696,10.095568674557416,0.03129142977264067,10.593976047141869,0.0268992302395632,0.002866903783738415,161.5384608024845,2567.00187665053,10000.0,0.95,0.0,0.0,7432.99812334947,0.6946728367408836,2728.540337453014,289.05205693582496,0.6946728367408836,19.772150429115,0.0,126.81892329659958,1.7917887527966536,4.370865321098275,1.5946169384939424e-09,1.0008631979873233,4.560540664391483,1.0,1.000489618191041,4.48426515787261,0.6953682049465739,0.7911184458497045,0.5646119339142168
75.0,0.4434498691100458,0.196234222879621,0.2692307692307692,2.224931596632096,3.6613932818479165,0.028000000000000004,0.466752,0.09,0.015357142857142856,3.854422986171303e-05,0.0062391396769155855,0.021634826763920152,0.11163482676392014,1.4995279743918813e-09,0.0313205639326961,10.09556867408578,0.03127923731969156,10.593988880806407,0.026959968515974264,0.0027945672200870263,161.53846153846155,2567.0049980415524,10000.0,0.95,0.0,0.0,7432.995001958448,0.6771451340980102,2728.543459580014,372.8450234712799,0.6771451340980102,19.419202553080204,0.0,210.62941679872034,1.8220027740483045,4.292139580784113,0.0,1.0008970318123271,4.559165526619104,1.0000000000000002,1.0005088063369059,4.482953729341771,0.6778229570553223,0.7911184458497045,0.6755974870124127
100.0,0.021833987601354268,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
100.0,0.02596513340441169,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
100.0,0.030877921386521207,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
100.0,0.03672024380934571,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
100.0,0.043667975202708535,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
100.0,0.051930266808823386,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
100.0,0.06175584277304239,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
100.0,0.07344048761869139,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
100.0,0.08733595040541704,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0,,,,,,,,,,,,,,
100.0,0.10386053361764676,0.0506154981208935,0.16006119416795062,1.2014629371712635,3.6243184318562984,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.218746009235528e-05,0.0019483611603718185,0.01733769147760703,0.10733769147760702,3.1786100307704133e-09,0.009878401665416777,10.095568121719808,0.009865461448777764,10.616529116074767,0.008502606091478793,0.0008818754906671448,96.03671650077038,1529.36489541397,10000.0,0.95,0.0,0.0,8470.63510458603,0.12703863972926752,1625.4016119147404,96.16944642969764,0.12703863972926752,14.00017508432125,0.0,0.005691289197994137,0.9495846369956042,5.466658762653077,0.14192044758166417,1.0002338322743392,4.592307666277101,1.0,1.0001333686972387,4.56785642261219,0.12716580553486576,0.22700292429827532,2.520956170154603
100.0,0.12351168554608483,0.060076124320483926,0.18997832126456693,1.427742924784192,3.6237863616923134,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.194092410722695e-05,0.0023170049545091246,0.01770608873575921,0.10770608873575921,3.148172439803936e-09,0.00987694954087495,10.095568121701525,0.009864011231502441,10.616530642600022,0.008511307516051225,0.0008717945477799763,113.98699275874017,1815.2196022214875,10000.0,0.95,0.0,0.0,8184.780397778512,0.14905985820735795,1929.206594980228,114.14463620891947,0.14905985820735795,14.008566152209031,0.0,0.0085835919719352,1.1512151475859573,5.215729298017573,0.10302818235606295,1.00023781889522,4.591781031955676,1.0,1.0001356424177508,4.567337526847286,0.14920906727442868,0.22700292429827532,1.8267074812643769
100.0,0.14688097523738283,0.07158072501252954,0.22636522309711626,1.7027119458980766,3.5816805174920585,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.1652719794409455e-05,0.002755398777398807,0.018144194354336073,0.10814419435433607,3.12586509147687e-09,0.009762565783674692,10.095568120269643,0.00974977770669325,10.616650886908369,0.008414506028912694,0.000859931465578263,135.81913385826977,2162.916491903289,10000.0,0.95,0.0,0.0,7837.083508096711,0.1751927202484683,2298.735625761559,136.00337752380614,0.1751927202484683,14.000199286085437,0.0,0.009050945287902984,1.3962051521280598,4.910781260331906,0.0557252099737488,1.0002423492177879,4.550048659962822,1.0,1.0001382276312918,4.526169221148596,0.17536808833662904,0.22700292429827532,1.1251539585319006
100.0,0.17467190081083414,0.08512821369765368,0.26923075851280703,2.0276447123532884,3.571468405133906,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.133731604732021e-05,0.00327673983075246,0.018665220003942634,0.10866522000394263,3.0951269342033266e-09,0.009734814829289331,10.095568119924728,0.009722063199787233,10.616680059710465,0.008402270955226943,0.0008458031325979214,161.53845510768423,2572.5031428272778,10000.0,0.95,0.0,0.0,7427.496857172722,0.20494459704766202,2734.041597934962,161.743606025542,0.20494459704766202,14.0,0.0,0.00020632081010260594,1.6858242017862541,4.550534777079678,1.3933350806460965e-08,1.0002479152443995,4.53992792217088,1.0,1.000141402499736,4.51618492563022,0.2051497467943579,0.22700292429827532,0.44394978397431606
100.0,0.2077210672352935,0.09749192656415229,0.2692307692307692,2.076367997161129,3.5695605846419345,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.086018362534121e-05,0.003896722320743637,0.019284725361511833,0.10928472536151183,2.5630536160088425e-09,0.009729620761333801,10.095568119860276,0.009716875953570625,10.616685519901795,0.008414046648767659,0.0008290930744994512,161.53846153846155,2572.504568283897,10000.0,0.95,0.0,0.0,7427.495431716103,0.20089562959025165,2734.0430298223578,185.23466047188936,0.20089562959025165,14.163623666268068,0.0,23.495303303837556,1.7277474375508453,4.495011443228587,0.0,1.000254564753831,4.538038158416816,1.0,1.0001451950309075,4.514321381276856,0.20109672631625675,0.22700292429827532,0.530609629638469
100.0,0.24702337109216962,0.11713241172556366,0.2692307692307692,2.127107438973391,3.5695853845203995,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.0329071549040046e-05,0.0046340099090182475,0.020021481837710145,0.11002148183771014,2.118169947703031e-09,0.009729674587881494,10.095568119860944,0.009716929709424142,10.61668546331739,0.00843384595425034,0.0008093449042370776,161.53846153846155,2572.50455457306,10000.0,0.95,0.0,0.0,7427.49544542694,0.19611049602667652,2734.0430161115214,222.55158227857095,0.19611049602667652,14.119114328407045,0.0,60.817010244082724,1.767684612524331,4.433469734577549,0.0,1.0002624602312087,4.538064110665248,1.0,1.0001496981032794,4.514348079870725,0.19630680283016114,0.22700292429827532,0.6353061374209262
100.0,0.2937619504747656,0.09246517292400713,0.2692307692307692,2.1785393037481784,3.5723422246545025,0.008854377448471463,0.466752,0.09,0.015357142857142856,2.968225871286491e-05,0.005510797554797613,0.020897622670653333,0.11089762267065333,1.743175581207587e-09,0.009737147524223647,10.095568119953683,0.009724392831024036,10.616677607497534,0.008464262376119969,0.000786027771892496,161.53846153846155,2572.5026510474795,10000.0,0.95,0.0,0.0,7427.49734895252,0.19046057549702788,2734.041112585941,175.68382855561356,0.19046057549702788,15.898678309456672,0.0,13.954906441654984,1.8326834586399745,4.395604851143617,0.0,1.0002718315373875,4.540798154320786,1.0,1.0001550427699406,4.51704681709537,0.19065122672371299,0.22700292429827532,0.7622635963645917
100.0,0.3493438016216682,0.08685033578369206,0.2692307692307692,2.2334912624046837,3.5655359016831176,0.008854377448471463,0.466752,0.09,0.015357142857142856,2.8895122923330227e-05,0.006553479661504919,0.021939517641571104,0.1119395176415711,1.4269581455603906e-09,0.009718638734537205,10.095568119724122,0.009705908350217233,10.61669706460411,0.008474181011751014,0.00075852578605933,161.53846153846155,2572.507365654073,10000.0,0.95,0.0,0.0,7427.4926343459265,0.18379663277591457,2734.0458271925345,165.01563798901492,0.18379663277591457,16.92332014189551,0.0,3.293379817777458,1.890723577723653,4.343741052914286,0.0,1.000282882801917,4.53405392303522,1.0000000000000002,1.0001613459206855,4.510394259756186,0.1839806133888732,0.22700292429827532,0.9169390121663845
100.0,0.41544213447058703,0.1508521495087487,0.26923076917678623,2.2945047339900215,3.5639591759153655,0.008854377448471463,0.466752,0.09,0.015357142857142856,2.7933432810656718e-05,0.007793444641487274,0.023178520931440787,0.11317852093144079,1.1599880095941387e-09,0.009714332728002241,10.095568119670776,0.0097016079990413,10.616701591233404,0.008502496831290784,0.0007261192603113444,161.53846150607174,2572.5084619753616,10000.0,0.95,0.0,0.0,7427.491538024638,0.1759442822709321,2734.0469234814336,286.6190840666225,0.1759442822709321,15.278095121112699,0.0,124.90467827827985,1.9165360517952987,4.247526583815255,7.017786352037092e-11,1.0002960021806928,4.5324933069685365,1.0000000000000002,1.000168828350887,4.50885621036203,0.17612040267399393,0.22700292429827532,1.1065629393425973
100.0,0.4940467421843393,0.2055151879298054,0.2692307692307692,2.3602729415385513,3.561403452443487,0.008854377448471463,0.466752,0.09,0.015357142857142856,2.6758416262623885e-05,0.009268019818036499,0.02465192109144198,0.11465192109144198,9.343984217250448e-10,0.009707362924347564,10.095568119584481,0.009694647349269368,10.616708918142328,0.00853401779939933,0.0006879769787308566,161.53846153846155,2572.5102378575643,10000.0,0.95,0.0,0.0,7427.489762142435,0.1667021140770922,2734.0486993960253,390.4788570666302,0.1667021140770922,14.68774591376256,0.0,228.77369341409158,1.9522395881771584,4.1516937051000555,0.0,1.0003115278074297,4.529962692422522,1.0,1.0001776831327487,4.506361367288218,0.16686898305991105,0.22700292429827532,1.3409034441620071
100.0,0.5875239009495313,0.10769880480169647,0.269230767664293,2.423533465810632,3.5616948795347256,0.008854377448471463,0.466752,0.09,0.015357142857142856,2.532124045088229e-05,0.011021595109595227,0.026404059207188964,0.11640405920718896,7.435311478488496e-10,0.00970812246619461,10.095568119593882,0.00969540589356304,10.616708119684546,0.008579580440970958,0.0006431359019139216,161.53846059857582,2572.510029417363,10000.0,0.95,0.0,0.0,7427.489970582637,0.1558367753262773,2734.0484900159386,204.62772912322328,0.1558367753262773,18.246651291097557,0.0,42.93343174932117,2.0692991241879084,4.142232192566644,2.036419088913277e-09,1.000329915555438,4.530254412764078,1.0,1.0001881700643978,4.5066514928778645,0.1559927680941093,0.22700292429827532,1.6336149897010412
100.0,0.6986876032433366,0.2992386652361647,0.2692307692307692,2.51049957219152,3.5562648294958765,0.008854377448471463,0.466752,0.09,0.015357142857142856,2.356418028947221e-05,0.01310695932300984,0.02848766636044217,0.11848766636044217,5.818473085706568e-10,0.009693333227176726,10.09556811941096,0.009680636078130222,10.616723666666136,0.008618182433517863,0.0005904841323000256,161.53846153846155,2572.513811538333,10000.0,0.95,0.0,0.0,7427.486188461668,0.14307884744192928,2734.0522730767943,568.553463948713,0.14307884744192928,14.561158028329205,0.0,406.8719235628095,2.0509183063116296,3.949919161928589,0.0,1.0003516318891523,4.524875709727366,1.0,1.0002005555448148,4.5013471449438,0.14322206951078345,0.22700292429827532,2.004560188267787
100.0,0.8308842689411742,0.38803409939804534,0.26923075580908934,2.6041360317091202,3.552999110413535,0.008854377448471463,0.466752,0.09,0.015357142857142856,2.1414883106553676e-05,0.015586889282974548,0.030965447023223958,0.12096544702322395,4.4464650237319667e-10,0.00968441631741441,10.095568119300802,0.00967173087943603,10.616733040443544,0.008671459151586625,0.0005287363499570652,161.5384534854536,2572.515954631752,10000.0,0.95,0.0,0.0,7427.484045368248,0.12811687841041183,2734.0544081172047,737.2647888562861,0.12811687841041183,14.18521118731989,0.0,575.5982184924221,2.0957172857642874,3.8074452223460464,1.744818384219471e-08,1.0003773241780323,4.521642659638075,1.0,1.0002152083643898,4.498160168921587,0.12824512353346731,0.22700292429827532,2.4842510343824773
100.0,0.9880934843686787,0.2622709838108128,0.2692307692307692,2.6921735074369577,3.5481430504836853,0.008854377448471463,0.466752,0.09,0.015357142857142856,1.87871244275009e-05,0.018536039636072997,0.03391196961764335,0.12391196961764335,3.280212707941388e-10,0.009671170583796147,10.09556811913735,0.009658502542115682,10.616746964837088,0.008731200716052712,0.0004564113385536264,161.53846153846155,2572.5194568643715,10000.0,0.95,0.0,0.0,7427.480543135629,0.1105919781879941,2734.057918402833,498.31486924054434,0.1105919781879941,16.638982642110285,0.0,336.6658157238948,2.252924466341011,3.788577451467095,0.0,1.0004076843149727,4.516833867609485,1.0,1.000232523239334,4.493418782309685,0.11070268086985387,0.22700292429827532,3.1230782542877127
100.0,1.1750478018990627,0.4156425168989848,0.2692307692307692,2.8291346533389365,3.5433390465571217,0.008854377448471463,0.466752,0.09,0.015357142857142856,1.5577727277645568e-05,0.022043190219190455,0.03741591080361095,0.12741591080361095,2.2871165284107634e-10,0.009658056120039374,10.09556811897574,0.009645405302192343,10.616760751235311,0.008803351812920912,0.0003718015011164935,161.53846153846155,2572.52279741471,10000.0,0.95,0.0,0.0,7427.47720258529,0.09009036373207344,2734.0612589531715,789.7207821080711,0.09009036373207344,15.391860424688314,0.0,628.0922302058775,2.305531269044495,3.5672619623666217,0.0,1.0004435627849082,4.512077253399073,1.0,1.0002529850251907,4.488729261245382,0.09018054427624567,0.22700292429827532,4.013531115511403
100.0,1.3973752064866731,0.520266693998839,0.2692307692307692,3.00703579735536,3.5373580260760074,0.008854377448471463,0.466752,0.09,0.015357142857142856,1.1661696833921578e-05,0.02621391864601968,0.04158272319999646,0.13158272319999645,1.4397544987414028e-10,0.009641732155694829,10.095568118774874,0.009629102776784032,10.616777911576936,0.008886706156818303,0.0002729393910917838,161.53846153846155,2572.5269554974884,10000.0,0.95,0.0,0.0,7427.473044502512,0.06613531399531684,2734.06541703595,988.506718597794,0.06613531399531684,15.169374829053947,0.0,826.9021217453371,2.4258891156559987,3.331817520945278,0.0,1.0004859452832142,4.506154679099412,1.0,1.0002771558073158,4.48288966066136,0.06620151551095584,0.22700292429827532,5.355980320822509


==> results/raman_sensitivity_100km.csv <==
L_km,P_c_mW,fc_GBd,fq_GBd,delta_f_GHz,V_A_SNU,T_ch,eta_B,xi_rec_SNU,xi_A_SNU,xi_leak_SNU,xi_Raman_SNU,xi_excess_input_SNU,xi_tot_SNU,spectral_overlap,I_XY,H_XB_quantized,I_X_XB_quantized,lambda_EC_bits_per_qsymbol,chi_YE,secret_fraction,R_PE_Mbps,R_EC_Mbps,R_return_net_Mbps,classical_net_efficiency,oob_admitted_fraction,xi_oob_SNU,C_reverse_Mbps,K_q_Mbps,R_sup_Mbps,R_c_net_Mbps,SCR_Mbps,SNR_c_dB,C_key_Mbps,C_classical_Mbps,C_inner_GHz,C_outer_GHz,C_receiver_GHz,nu_1,nu_2,nu_3,nu_4,nu_5,SCR_primary_Mbps,SKR_sep_Mbps,penalty_dB,beta_R
100.0,0.17468359217749313,0.0851339116098808,0.2692307535926567,2.0188006858151195,3.575922915780117,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.245627840874551e-05,0.0016384795768805403,0.017028078712432143,0.10702807871243214,3.205430103772456e-09,0.009746945782782861,10.095568120075383,0.009734178220796252,10.616667307215353,0.008369144160562225,0.0008904543330814918,161.53845215559403,2572.5000057877,10000.0,0.95,0.0,0.0,7427.4999942122995,0.21576392202183892,2734.0384579432935,161.75443205877352,0.21576392202183892,14.000000000000002,0.0,0.00021598115764864811,1.6769770445944583,4.559375672964219,2.032954626862704e-08,1.0002302443225266,4.544339815843545,1.0000000000000004,1.0001313239210712,4.520535189264616,0.21597990192366412,0.22700292429827532,0.22052624049358985,1.5e-09
100.0,0.17467190081083414,0.08512821369765368,0.26923075851280703,2.0276447123532884,3.571468405133906,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.133731604732021e-05,0.00327673983075246,0.018665220003942634,0.10866522000394263,3.0951269342033266e-09,0.009734814829289331,10.095568119924728,0.009722063199787233,10.616680059710465,0.008402270955226943,0.0008458031325979214,161.53845510768423,2572.5031428272778,10000.0,0.95,0.0,0.0,7427.496857172722,0.20494459704766202,2734.041597934962,161.743606025542,0.20494459704766202,14.0,0.0,0.00020632081010260594,1.6858242017862541,4.550534777079678,1.3933350806460965e-08,1.0002479152443995,4.53992792217088,1.0,1.000141402499736,4.51618492563022,0.2051497467943579,0.22700292429827532,0.44394978397431606,3e-09
100.0,0.17467113372180323,0.08512783984863363,0.2692307692304279,2.0282700980680857,3.569289113005079,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.125986791427293e-05,0.003385949621977599,0.01877435234703473,0.10877435234703473,3.087491211756421e-09,0.009728892677021086,10.095568119851247,0.009716148825502022,10.616686285290257,0.008399595846744656,0.0008428521964253758,161.53846153825674,2572.504753740147,10000.0,0.95,0.0,0.0,7427.495246259853,0.20422957067204367,2734.0432152784033,161.7428957124039,0.20422957067204367,14.0,0.0,0.00020460347512324395,1.686449786151559,4.549909590015387,4.437006317914438e-13,1.0002490790672856,4.537768123841067,1.0000000000000002,1.000142066348576,4.51405418969476,0.20443400467678144,0.22700292429827532,0.4591282751859677,3.1e-09


==> results/receiver_bandwidth_codesign_25km.csv <==
L_km,B_RX_GHz,xi_rec_SNU,xi_model_intercept_SNU,xi_model_quadratic_SNU_per_GHz2,fq_max_GBd,fq_opt_GBd,fc_opt_GBd,delta_f_opt_GHz,V_A_opt_SNU,P_c_opt_mW,xi_leak_SNU,xi_Raman_SNU,R_PE_Mbps,R_EC_Mbps,R_c_net_Mbps,R_return_net_Mbps,SCR_shared_Mbps,SKR_separated_Mbps,sharing_penalty_dB
25.0,0.35,0.09,0.07329545454545455,0.13636363636363635,0.2692307692307692,0.2692307691562906,0.09138374680477368,1.1966461852944148,4.761899983642565,0.00592950563938785,7.31801439685013e-05,2.780849011068925e-05,161.53846149377438,2482.801945706472,173.62911892907,10000.0,12.078565917340725,12.09525539593732,0.005996693297273337
25.0,0.5,0.10738636363636364,0.07329545454545455,0.13636363636363635,0.3846153846153846,0.3846153844935196,0.13040556044590657,1.7091185023811868,4.758019241556404,0.008461466432575117,7.322670479040892e-05,3.968300562009182e-05,230.76923069611178,3548.783246084918,247.7705648472225,10000.0,16.984321568782597,17.01055636909559,0.006703145863601171
25.0,0.75,0.15,0.07329545454545455,0.13636363636363635,0.5769230769230769,0.57692307688579,0.19605819972802563,2.563294515262014,4.7503149010268855,0.012721389104553869,7.348926669625047e-05,5.9661402589497834e-05,346.15384613147404,5329.854814081633,372.5105794832487,10000.0,24.535119816713095,24.579799242831108,0.007901482458583482


==> results/separated_reference_25km.csv <==
L_km,V_A_SNU,fq_GBd,secret_fraction,SKR_sep_Mbps,nu_1,nu_2,nu_3,nu_4,nu_5
25.0,4.762025830542859,0.2692307692307692,0.04991692703085243,12.09525539593732,1.008680490115315,4.433039088106161,1.0,1.0044846441895128,3.6742978974692813


==> results/shared_noise_thresholds_25km.csv <==
boundary,penalty_dB,xi_shared_SNU,SCR_Mbps
shared_vs_separated_hardware_threshold,1.7609125905568124,0.028717958285349014,8.06350359729227
zero_key,inf,0.10584414932104871,0.0


==> results/spectral_sweep_25km.csv <==
L_km,P_c_mW,fc_GBd,fq_GBd,delta_f_GHz,V_A_SNU,T_ch,eta_B,xi_rec_SNU,xi_A_SNU,xi_leak_SNU,xi_Raman_SNU,xi_excess_input_SNU,xi_tot_SNU,spectral_overlap,I_XY,H_XB_quantized,I_X_XB_quantized,lambda_EC_bits_per_qsymbol,chi_YE,secret_fraction,R_PE_Mbps,R_EC_Mbps,R_return_net_Mbps,classical_net_efficiency,oob_admitted_fraction,xi_oob_SNU,C_reverse_Mbps,K_q_Mbps,R_sup_Mbps,R_c_net_Mbps,SCR_Mbps,SNR_c_dB,C_key_Mbps,C_classical_Mbps,C_inner_GHz,C_outer_GHz,C_receiver_GHz,nu_1,nu_2,nu_3,nu_4,nu_5,SKR_sep_Mbps,penalty_dB
25.0,0.005899802593595003,0.09092597245035983,0.269230769230769,0.7,4.715334692933143,0.28,0.466752,0.09,0.015357142857142856,0.005490045920295694,2.7669187290956543e-05,0.020874857964729508,0.11087485796472951,1.6053814007827588e-05,0.358755930294023,10.09561624706349,0.35822535042030973,10.249885154361241,0.29450971681023796,0.04630841696908383,161.5384615384614,2483.6260181721445,10000.0,0.95,0.0,0.0,7516.3739818278555,11.220885650201073,2645.164479710606,172.75934765568368,11.220885650201073,14.0,0.0,4.6702120570785155e-07,0.3549907151523022,5.874990715152302,2.7755575615628914e-16,1.011018370777129,4.400214389458868,1.0,1.0056920836343566,3.655309235642081,12.09525539593732,0.3258790650573034
25.0,0.0059121810755430335,0.09111674586874603,0.2692307692307692,0.75,4.734713526244918,0.28,0.466752,0.09,0.015357142857142856,0.003147929273880138,2.77272405105286e-05,0.018532799371533525,0.10853279937153353,9.185799671863559e-06,0.36010528313670853,10.095616468257457,0.35957245250441583,10.2484673850032,0.29429569638999453,0.047804322589878545,161.53846153846155,2483.282481750776,10000.0,0.95,0.0,0.0,7516.717518249225,11.583355089085956,2644.8209432892368,173.12181715061746,11.583355089085956,14.0,0.0,5.230699571256991e-07,0.4048857897721897,5.824885789772189,0.0,1.0100352157865196,4.4138397708588295,1.0,1.005184345388869,3.66320246747488,12.09525539593732,0.18780673193376882
25.0,0.005919106887264599,0.0912234843834338,0.26923076923072936,0.8,4.7486572503049675,0.28,0.466752,0.09,0.015357142857142856,0.00187072761270557,2.7759721526397494e-05,0.017255630191374823,0.10725563019137482,5.452480294442374e-06,0.3610678364252529,10.095616625592342,0.36053339841366294,10.247456028609134,0.2943731543644379,0.04864129023955238,161.53846153843764,2483.0374223164613,10000.0,0.95,0.0,0.0,7516.962577683538,11.786158788812871,2644.575883854899,173.32462032852422,11.786158788812871,14.0,0.0,1.273702920912001e-09,0.45482708358913737,5.7748270835891375,5.179190409876355e-14,1.009496040833321,4.423697684599315,1.0000000000000002,1.0049057618518424,3.668970141834185,12.09525539593732,0.11242755265413822
25.0,0.005923089516263689,0.091284863456531,0.26923076905908433,0.85,4.754577125597918,0.28,0.466752,0.09,0.015357142857142856,0.0011474990955739504,2.7778399457724528e-05,0.016532420352174528,0.10653242035217453,3.342287355810787e-06,0.3614798089166012,10.095616692815323,0.3609446823621661,10.247023168898059,0.29428323797589195,0.049122580494879164,161.53846143545059,2482.9325354958114,10000.0,0.95,0.0,0.0,7517.067464504189,11.902779112322783,2644.470996931262,173.4412405674089,11.902779112322783,14.0,0.0,1.9635528758499277e-08,0.5047933252105031,5.724793325210503,2.2319035508644447e-10,1.0091872258958616,4.427853678627749,1.0,1.0047462767067128,3.6713645788796923,12.09525539593732,0.06966668903348702
25.0,0.00592544344612641,0.09132114151133917,0.2692307692196131,0.9,4.754510297999754,0.28,0.466752,0.09,0.015357142857142856,0.0007239674616088996,2.7789439034932095e-05,0.01610889975778669,0.10610889975778669,2.1078413531001116e-06,0.3614834248774592,10.095616693405042,0.360948292277833,10.247019369607587,0.29400220839208435,0.04940704524150191,161.53846153176787,2482.931616378953,10000.0,0.95,0.0,0.0,7517.068383621046,11.971707115714006,2644.4700779107206,173.51016887154444,11.971707115714006,14.0,0.0,2.2406256583451523e-07,0.554773372176015,5.6747733721760145,1.4502954392980882e-11,1.0090030540271466,4.427739976654788,1.0,1.0046512844972981,3.671218736017706,12.09525539593732,0.04458959676950786
25.0,0.005926871779958406,0.09134315456018237,0.2692307692307581,0.95,4.760292288507081,0.28,0.466752,0.09,0.015357142857142856,0.00046838341721868446,2.779613770589346e-05,0.015853322412067432,0.10585332241206744,1.3633762031588275e-06,0.36187709132677937,10.09561675757483,0.3613413004228294,10.246605744370525,0.2942035813450312,0.04957965541540915,161.5384615384549,2482.8313919050634,10000.0,0.95,0.0,0.0,7517.168608094937,12.013531889117877,2644.3698534435184,173.5519936643465,12.013531889117877,14.0,0.0,2.367737241826262e-07,0.6047612649919069,5.624761264991907,1.4432899320127035e-14,1.0088959768659367,4.431867494315648,1.0,1.004595855674963,3.673677879486823,12.09525539593732,0.029443375626195062
25.0,0.005927760441738493,0.09135685034665182,0.2692307692307265,1.0,4.759208336343816,0.28,0.466752,0.09,0.015357142857142856,0.00030994185907265974,2.7800305396056213e-05,0.015694885021611572,0.10569488502161156,9.020473189125811e-07,0.361807252356849,10.095616746195379,0.3612715782557647,10.246679124146961,0.29402984214144734,0.04968704759755921,161.5384615384359,2482.849172389062,10000.0,0.95,0.0,0.0,7517.150827610938,12.039553840945128,2644.3876339274975,173.57801565863846,12.039553840945128,14.0,0.0,2.7925742429601996e-07,0.6547537323093693,5.574753732309369,5.5566662382489085e-14,1.0088260424039432,4.431061476765443,1.0,1.0045598189415061,3.6731597111454075,12.09525539593732,0.020046498549574843
25.0,0.005928326081350516,0.09136556781320494,0.2692307692307576,1.05,4.760120768976571,0.28,0.466752,0.09,0.015357142857142856,0.0002093121499700491,2.7802958160808256e-05,0.015594257965273712,0.1055942579652737,6.091189146775116e-07,0.36187052569942324,10.095616756505123,0.3613347457761934,10.246612642872556,0.2940216006330214,0.04975539878143065,161.53846153845458,2482.833063465166,10000.0,0.95,0.0,0.0,7517.166936534833,12.056115858576907,2644.3715250036207,173.5945788450894,12.056115858576907,14.0,0.0,1.4480578958142587e-06,0.7047489377027448,5.5247489377027446,1.504352198367087e-14,1.0087827680974237,4.431703329530275,1.0,1.0045374662300668,3.6735308421078665,12.09525539593732,0.014076302170650805
25.0,0.005928693752593655,0.09137123425115673,0.2692307692307461,1.1,4.761021073902733,0.28,0.466752,0.09,0.015357142857142856,0.00014398443072944934,2.7804682483669317e-05,0.015528931970355975,0.10552893197035597,4.189828502495577e-07,0.3619323049543001,10.095616766569819,0.36139642170819813,10.246547731433285,0.2940358554584228,0.04979983424816231,161.5384615384477,2482.8173349240064,10000.0,0.95,0.0,0.0,7517.182665075994,12.066882913976757,2644.355796462454,173.6053450771978,12.066882913976757,14.0,0.0,6.247733335129624e-07,0.7547458211618789,5.4747458211618785,2.9976021664879227e-14,1.008754883612311,4.432341955870578,1.0,1.0045230524604334,3.6739064285210654,12.09525539593732,0.010199443326431804
25.0,0.00592893759067422,0.09137499220987554,0.2692307692296552,1.15,4.76073318984009,0.28,0.466752,0.09,0.015357142857142856,0.000100722151146176,2.780582604761282e-05,0.015485670834336645,0.10548567083433665,2.930811211428826e-07,0.36191378021467363,10.095616763552048,0.3613779279502774,10.246567195370284,0.29398880218147916,0.049829289022460754,161.53846153779313,2482.822051175603,10000.0,0.95,0.0,0.0,7517.177948824397,12.07402003231553,2644.3605127133965,173.61248519876352,12.07402003231553,14.0,0.0,3.628654866361103e-06,0.8047437542852924,5.424743754285292,1.4481749133210542e-12,1.008735761505783,4.432127670357034,1.0,1.0045131982267526,3.6737684486521776,12.09525539593732,0.007631510214382368
25.0,0.005929101947004075,0.09137752521990145,0.26923076923073336,1.2,4.76160986767191,0.28,0.466752,0.09,0.015357142857142856,7.154778297172323e-05,2.780659685409339e-05,0.015456497236968673,0.10545649723696868,2.0818382982538087e-07,0.36197327667833473,10.095616773243805,0.36143732490917085,10.246504682457509,0.2940254489080987,0.04984916393631933,161.53846153844003,2482.806903825912,10000.0,0.95,0.0,0.0,7517.193096174088,12.078835876875766,2644.345365364352,173.61729791781275,12.078835876875766,14.0,0.0,5.024969507161359e-07,0.8547423611290774,5.374742361129077,4.657385588302532e-14,1.0087236479492405,4.432754933446661,1.0,1.0045069204510275,3.6741437371307057,12.09525539593732,0.005899628275622314
25.0,0.005929214773903664,0.09137926407393951,0.2692307692306955,1.25,4.7613930250229615,0.28,0.466752,0.09,0.015357142857142856,5.1544187522855994e-05,2.780712599529204e-05,0.015436494170661003,0.105436494170661,1.4997616591931502e-07,0.36195908252325854,10.095616770931763,0.36142315449305973,10.246519596251265,0.2939983308078262,0.04986279758926937,161.53846153841732,2482.810517552511,10000.0,0.95,0.0,0.0,7517.189482447489,12.082139415858116,2644.3489790909284,173.62060174048506,12.082139415858116,14.0,0.0,7.86209618297562e-07,0.9047414047593811,5.324741404759381,9.581224702515101e-14,1.0087147412561093,4.432595500904854,1.0,1.0045023332605436,3.6740433161520274,12.09525539593732,0.004712003403410403
25.0,0.005929293339029362,0.09138047489588508,0.2692307692307505,1.3,4.761568498869314,0.28,0.466752,0.09,0.015357142857142856,3.761761583935848e-05,2.780749445392146e-05,0.015422567967436136,0.10542256796743613,1.0945309860763436e-07,0.36197114610230363,10.095616772896769,0.3614351978964134,10.246506921053005,0.2940002968522575,0.04987229194493098,161.53846153845032,2482.8074462549785,10000.0,0.95,0.0,0.0,7517.1925537450215,12.084439971270898,2644.345907793429,173.62290230218164,12.084439971270898,14.0,0.0,7.92460424392516e-07,0.9547407388072754,5.274740738807275,2.4313884239290928e-14,1.008708778783926,4.432719778938956,1.0,1.0044992517654119,3.674116171128344,12.09525539593732,0.0038851437075493106
25.0,0.005929349022131407,0.09138133306700558,0.2692307692292595,1.35,4.761404626407618,0.28,0.466752,0.09,0.015357142857142856,2.7784460189837433e-05,2.7807755599299627e-05,0.015412735072931992,0.10541273507293199,8.084155877028487e-08,0.36196031796132117,10.095616771133002,0.36142438786491776,10.24651829817693,0.29398330501581693,0.049878997047438145,161.5384615375557,2482.810203005872,10000.0,0.95,0.0,0.0,7517.189796994127,12.08606466911916,2644.3486645434277,173.6245328273106,12.08606466911916,14.0,0.0,6.620635737419889e-06,1.0047402668141283,5.224740266814128,1.9626522629323517e-12,1.0087043578456993,4.432600123038757,1.0,1.004496976711764,3.674041755060009,12.09525539593732,0.003301293827854145
25.0,0.005929388590202237,0.09138194287814096,0.2692307692293803,1.4,4.761709730669342,0.28,0.466752,0.09,0.015357142857142856,2.075057141144347e-05,2.7807941167603847e-05,0.015405701369721903,0.1054057013697219,6.03753800665293e-08,0.3619809640100335,10.095616774495939,0.361444999384225,10.24649660538075,0.293998121775092,0.04988379403443982,161.53846153762817,2482.804946675604,10000.0,0.95,0.0,0.0,7517.195053324396,12.087227015974984,2644.343408213232,173.6256914684678,12.087227015974984,14.0,0.0,2.9148646571997006e-06,1.054739931417925,5.174739931417925,1.8056112160991233e-12,1.0087015043437222,4.432818914042123,1.0,1.0044954946436446,3.6741732269393133,12.09525539593732,0.0028836421215766095
25.0,0.005929417312337188,0.0913823855349943,0.2692307692111636,1.45,4.761445995466051,0.28,0.466752,0.09,0.015357142857142856,1.5657934807437126e-05,2.780807587009919e-05,0.015400608867820392,0.10540060886782039,4.555774233624415e-08,0.36196333157437816,10.095616771623888,0.3614273964378671,10.246515131774759,0.29397789750326364,0.04988726749239558,161.5384615266982,2482.8094355953917,10000.0,0.95,0.0,0.0,7517.190564404608,12.088068660738669,2644.3478971220898,173.62653251648916,12.088068660738669,14.0,0.0,2.3290522950247805e-06,1.1047396879684968,5.124739687968496,2.5487278954017256e-11,1.0086990836374794,4.432628029890048,1.0,1.0044942546925109,3.67405646061821,12.09525539593732,0.0025812493966835184
25.0,0.005929438307870385,0.09138270911179923,0.26923076923074757,1.5,4.7619358367833575,0.28,0.466752,0.09,0.015357142857142856,1.1929140063112147e-05,2.780817433599378e-05,0.015396880171541963,0.10539688017154196,3.470845751106837e-08,0.3619963333580859,10.095616776999263,0.36146034302788976,10.246480456811971,0.29400670582093413,0.04988981086924743,161.53846153844856,2482.801033765778,10000.0,0.95,0.0,0.0,7517.198966234222,12.088684941393598,2644.3394953042266,173.62714731241854,12.088684941393598,14.0,0.0,8.3257638650025e-07,1.1547395099885245,5.074739509988524,2.8144153674247718e-14,1.0086978108681042,4.432980486904086,1.0000000000000002,1.004493581909327,3.674269646945794,12.09525539593732,0.002359840606899719
25.0,0.005929454123222594,0.09138295285322218,0.2692307692260529,1.55,4.761395980151976,0.28,0.466752,0.09,0.015357142857142856,9.170190926562932e-06,2.780824850761824e-05,0.015394121296577036,0.10539412129657703,2.668107939984641e-08,0.3619600935598983,10.095616771096452,0.3614241638387944,10.24651853395543,0.2939703959969102,0.04989169288499312,161.53846153563174,2482.810260107245,10000.0,0.95,0.0,0.0,7517.189739892755,12.08914096807502,2644.3487216428766,173.62761042112214,12.08914096807502,14.0,0.0,7.917415382863169e-06,1.2047393759337934,5.024739375933793,6.131206653492427e-12,1.0086962089595903,4.432590960705969,1.0,1.0044927734746205,3.674032773825487,12.09525539593732,0.0021960129144454775
25.0,0.005929465571354656,0.09138312928836963,0.2692307692307378,1.6,4.762099882333768,0.28,0.466752,0.09,0.015357142857142856,7.108745595201964e-06,2.7808302197636698e-05,0.015392059904935695,0.10539205990493569,2.068317235524799e-08,0.36200745381563376,10.095616778810474,0.3614714448870946,10.246468772550925,0.2940139820742802,0.049893099050571876,161.53846153844268,2482.798202579357,10000.0,0.95,0.0,0.0,7517.201797420643,12.089481693021774,2644.3366641178,173.6279456479023,12.089481693021774,14.0,0.0,2.416437844487973e-06,1.2547392788914173,4.974739278891417,4.08006961549745e-14,1.0086958221178743,4.433097960624794,1.0,1.0044925505985633,3.6743400418629255,12.09525539593732,0.0020736114308656005
25.0,0.005929474265286341,0.0913832632766142,0.2692307692267231,1.65,4.761444570848028,0.28,0.466752,0.09,0.015357142857142856,5.554270101737768e-06,2.7808342970869406e-05,0.015390505470215463,0.10539050547021546,1.616034163018518e-08,0.36196342950523486,10.09561677163984,0.3614274942049396,10.246515028878843,0.2939710984124977,0.0498941596174754,161.53846153603388,2482.809410806407,10000.0,0.95,0.0,0.0,7517.190589193593,12.089738676360426,2644.3478723424405,173.62820022556699,12.089738676360426,14.0,0.0,1.3172680723982921e-08,1.304739205200492,4.924739205200492,5.259903623766604e-12,1.0086946626416189,4.432625412120537,1.0,1.0044919742098506,3.674053014814427,12.09525539593732,0.0019812954304186912
25.0,0.005929481454010891,0.09138337406706185,0.2692307692307045,1.7,4.761531265047927,0.28,0.466752,0.09,0.015357142857142856,4.371947437063446e-06,2.780837668490692e-05,0.015389323181264826,0.10538932318126482,1.2720317381494258e-08,0.36196928037358406,10.09561677259287,0.36143333528802457,10.24650888137352,0.29397585010655947,0.049894966248345385,161.5384615384227,2482.8079212552943,10000.0,0.95,0.0,0.0,7517.192078744705,12.089934129403858,2644.346382793717,173.6284107274175,12.089934129403858,14.0,0.0,1.505959095027265e-05,1.354739144263158,4.874739144263158,8.409939411535561e-14,1.0086942088071233,4.432687709150876,1.0000000000000002,1.0044917372306,3.6740906001154263,12.09525539593732,0.0019110842419395727
25.0,0.005929486168702851,0.09138344672846778,0.26923076923063977,1.75,4.761969664545131,0.28,0.466752,0.09,0.015357142857142856,3.46536623617858e-06,2.7808398796103483e-05,0.015388416622175136,0.10538841662217513,1.0082583094201219e-08,0.36199876972933964,10.095616777396081,0.36146277532444837,10.246477896917508,0.2940032465286957,0.04989558471417693,161.5384615383839,2482.800413482664,10000.0,0.95,0.0,0.0,7517.199586517336,12.090083988429368,2644.338875021048,173.6285487840888,12.090083988429368,14.0,0.0,3.2572755248594376e-06,1.4047391042994268,4.824739104299427,1.6825429938194247e-13,1.0086941328912553,4.4330035347095365,1.0000000000000002,1.0044916835444357,3.674282075928355,12.09525539593732,0.0018572522327769798
25.0,0.005929490045963723,0.0913835064836392,0.269230769230726,1.8,4.761722675798996,0.28,0.466752,0.09,0.015357142857142856,2.7648919052932785e-06,2.780841697987414e-05,0.015387716166028024,0.10538771616602802,8.044527548572329e-09,0.36198217909468844,10.095616774693852,0.3614462124367174,10.246495328691719,0.29398700747224105,0.04989606266771296,161.5384615384356,2482.8046373364405,10000.0,0.95,0.0,0.0,7517.1953626635595,12.090199800251582,2644.3430988748764,173.62866231891448,12.090199800251582,14.0,0.0,9.80227298441605e-07,1.4547390714340267,4.774739071434026,5.617728504603292e-14,1.0086936457471734,4.432825411795962,1.0000000000000002,1.004491440439251,3.67417386336244,12.09525539593732,0.0018156510375506563
25.0,0.005929493144894686,0.09138355424342554,0.2692307692307144,1.85,4.761653391695731,0.28,0.466752,0.09,0.015357142857142856,2.219752842092824e-06,2.7808431513394514e-05,0.015387171041498343,0.10538717104149833,6.4584273701689e-09,0.3619775318188233,10.095616773936896,0.36144157293316764,10.246500211582873,0.29398222065154167,0.049896434576340465,161.53846153842863,2482.8058204984213,10000.0,0.95,0.0,0.0,7517.194179501579,12.090289916572342,2644.3442820368496,173.6287530625085,12.090289916572342,14.0,0.0,1.6075075315313825e-06,1.5047390451661518,4.724739045166151,7.127631818093505e-14,1.0086933565766476,4.432775390705953,1.0,1.00449129356888,3.6741434102407684,12.09525539593732,0.001783280294613785
25.0,0.005929496278447745,0.09138360253679716,0.26923076917466604,1.9,4.76167771692366,0.28,0.466752,0.09,0.015357142857142856,1.7926021296306228e-06,2.7808446209287322e-05,0.015386743905481774,0.10538674390548178,5.215618747092396e-09,0.36197917530984464,10.095616774204592,0.36144321367553955,10.246498484767423,0.2939834905445773,0.04989672599977513,161.5384615047996,2482.805401560885,10000.0,0.95,0.0,0.0,7517.194598439115,12.090360528195312,2644.3438630656847,173.6288448199146,12.090360528195312,14.0,0.0,2.278691967916302e-05,1.5547390186412287,4.674739018641229,7.293410320130533e-11,1.0086931874959064,4.432792855387398,1.0,1.0044912055442532,3.6741539293304086,12.09525539593732,0.001757916015613628
25.0,0.005929497964820737,0.09138362852666745,0.26923076922846173,1.95,4.761630742882291,0.28,0.466752,0.09,0.015357142857142856,1.4557358712606563e-06,2.780845411812315e-05,0.01538640704713224,0.10538640704713223,4.23549711206028e-09,0.36197602386304395,10.095616773691278,0.3614400674993624,10.24650179599149,0.29398026685176015,0.04989695581813158,161.53846153707704,2482.806204392043,10000.0,0.95,0.0,0.0,7517.193795607956,12.090416217366721,2644.34466592912,173.62889420066816,12.090416217366721,14.0,0.0,1.6446224394783826e-05,1.6047390043118326,4.624739004311833,2.9997115902347105e-12,1.0086930057622288,4.432758946664275,1.0,1.0044911133548973,3.67413329145454,12.09525539593732,0.001737912109122208
25.0,0.005929498971798798,0.09138364404590865,0.26923076923076816,2.0,4.761701090496531,0.28,0.466752,0.09,0.015357142857142856,1.1884408506791797e-06,2.7808458840698887e-05,0.015386139756834234,0.10538613975683422,3.457795494008029e-09,0.3619807582165343,10.095616774462417,0.36144479393490436,10.246496821607908,0.2939845821104101,0.04989713819529745,161.5384615384609,2482.804999081906,10000.0,0.95,0.0,0.0,7517.195000918095,12.090460408860487,2644.343460620367,173.62892368722643,12.090460408860487,14.0,0.0,1.7399050520339188e-06,1.654738995774751,4.574738995774751,1.3322676295501878e-15,1.0086929402746694,4.4328096063002596,1.0,1.0044910772431552,3.674163982732918,12.09525539593732,0.0017220383075339499
25.0,0.005929500526282617,0.09138366800314293,0.2692307691608304,2.05,4.7618810179475375,0.28,0.466752,0.09,0.015357142857142856,9.751131450701175e-07,2.7808466130994323e-05,0.01538592643641892,0.10538592643641892,2.8371129723700066e-09,0.3619928581412371,10.095616776433236,0.36145687362314827,10.246484108221145,0.29399593151214587,0.04989728372202934,161.53846149649826,2482.801917885544,10000.0,0.95,0.0,0.0,7517.198082114456,12.090495667966326,2644.3403793820416,173.62896920597157,12.090495667966326,14.0,0.0,1.2041506987969797e-05,1.7047389826437316,4.524738982643731,9.092043784519888e-11,1.0086929785620204,4.432939252082049,1.0,1.0044910910325795,3.6742426120684684,12.09525539593732,0.0017093731051707607
25.0,0.005929502533095308,0.0913836989315329,0.26923076923039446,2.2,4.76220276329942,0.28,0.466752,0.09,0.015357142857142856,5.538112822541115e-07,2.7808475542644178e-05,0.015385505143967753,0.10538550514396774,1.6113254648486057e-09,0.36201449567581445,10.095616779957371,0.361478474970162,10.246461373670746,0.2940161999349806,0.049897570957043114,161.53846153823667,2482.7964097706094,10000.0,0.95,0.0,0.0,7517.20359022939,12.090565270343616,2644.334871308846,173.62902796991253,12.090565270343616,14.0,0.0,1.161332237487045e-06,1.8547389655879007,4.3747389655879,4.871658632055187e-13,1.0086930296544578,4.433171077789726,1.0000000000000004,1.0044911067298243,3.6743832023140968,12.09525539593732,0.0016843717799916833
25.0,0.005929504186024838,0.0913837244059827,0.2692307692264284,2.4,4.761956484663685,0.28,0.466752,0.09,0.015357142857142856,2.758623737632761e-07,2.7808483294635203e-05,0.015385227202811255,0.10538522720281125,8.026271005369695e-10,0.3619979448567482,10.095616777261732,0.36146195183141044,10.246478763610865,0.2940002868428997,0.049897760771011046,161.53846153585707,2482.800623450295,10000.0,0.95,0.0,0.0,7517.1993765497045,12.090611263550048,2644.3390849861516,173.62907637136715,12.090611263550048,14.0,0.0,3.5719600326444834e-06,2.054738951579531,4.174738951579531,5.643041589564746e-12,1.0086927278494922,4.432993533190554,1.0,1.004490959205124,3.674275420675097,12.09525539593732,0.0016678509992677582
25.0,0.0059295051466345386,0.09138373921060874,0.2692307692307571,2.6,4.761762935254307,0.28,0.466752,0.09,0.015357142857142856,1.4531644275934473e-07,2.7808487799750292e-05,0.015385096661385366,0.10538509666138536,4.228010316434019e-10,0.36198493581406854,10.095616775142865,0.36144896454563524,10.24649243220761,0.2939878391413342,0.04989784988203089,161.53846153845427,2482.8039354963475,10000.0,0.95,0.0,0.0,7517.196064503652,12.090632856030018,2644.3423970348017,173.62910450015661,12.090632856030018,14.0,0.0,1.0105672325622095e-05,2.254738943434173,3.974738943434173,1.5709655798445965e-14,1.0086925291489068,4.432854015466818,1.0,1.0044908631190514,3.6741907383949988,12.09525539593732,0.001660094992293654
25.0,0.005929505251114678,0.09138374082082505,0.26923076922604905,2.8,4.761786484330973,0.28,0.466752,0.09,0.015357142857142856,8.028129661609221e-08,2.780848828974644e-05,0.015385031626729218,0.10538503162672921,2.335799981594897e-10,0.36198652017666716,10.095616775400924,0.3614505462584742,10.246490767518367,0.29398929991430434,0.04989789425352947,161.53846153562944,2482.8035320859217,10000.0,0.95,0.0,0.0,7517.196467914078,12.090643607374014,2644.341993621551,173.6291075595676,12.090643607374014,14.0,0.0,2.4165641345774702e-06,2.4547389425516144,3.7747389425516142,6.13620265710324e-12,1.008692517920934,4.432870977783748,1.0,1.004490856547101,3.6742010191195593,12.09525539593732,0.001656233120586331
25.0,0.005929505434044657,0.09138374364008653,0.269230769227596,3.0,4.76175196481645,0.28,0.466752,0.09,0.015357142857142856,4.6209232704139305e-08,2.7808489147660543e-05,0.01538499755552322,0.10538499755552322,1.3444665958338603e-10,0.36198420021245276,10.09561677502305,0.3614482301742728,10.246493205103974,0.29398707270107804,0.049897917500752065,161.5384615365576,2482.8041227459307,10000.0,0.95,0.0,0.0,7517.195877254069,12.090649240424343,2644.342584282488,173.62911291616442,12.090649240424343,14.0,0.0,2.1391824684968697e-06,2.654738941000015,3.5747389410000148,4.125200181448463e-12,1.008692477764802,4.432846093117099,1.0,1.0044908369764747,3.674185912906825,12.09525539593732,0.0016542097360726122
25.0,0.005929505969537052,0.0913837518929333,0.26923076923069167,3.2,4.76178698806018,0.28,0.466752,0.09,0.015357142857142856,2.7564607427865746e-08,2.780849165903938e-05,0.015384978913409323,0.10538497891340932,8.019975316381504e-11,0.36198655505115007,10.095616775406604,0.3614505810746316,10.24649073087576,0.29398929707938093,0.04989793021921163,161.53846153841502,2482.8035232499496,10000.0,0.95,0.0,0.0,7517.19647675005,12.090652322343951,2644.3419847883647,173.62912859657325,12.090652322343951,14.0,0.0,1.4735814280797399e-05,2.8547389364589373,3.374738936458937,1.0080825063596421e-13,1.0086924952267824,4.432871332534352,1.0,1.0044908448238556,3.6742012246883524,12.09525539593732,0.001653102714868135
25.0,0.005929505644186374,0.09138374687872709,0.26923076885342956,3.4,4.7617300289558075,0.28,0.466752,0.09,0.015357142857142856,1.6966735058156707e-08,2.780849013319361e-05,0.015384968314011108,0.1053849683140111,4.9365043198131465e-11,0.3619827261055329,10.09561677478295,0.361446758532716,10.246494753947614,0.2939856523492219,0.049897937451034324,161.53846131205773,2482.804494592154,10000.0,0.95,0.0,0.0,7517.195505407846,12.090654057728077,2644.342955904211,173.62911906958146,12.090654057728077,14.0,0.0,3.6997956520679054e-06,3.054738939461971,3.174738939461971,4.905415518230427e-10,1.008692448926637,4.432830278646893,1.0,1.0044908228272538,3.674176311327985,12.09525539593732,0.0016524793674453715
25.0,0.005929505632276486,0.0913837466951755,0.26923076920079675,3.6,4.761794330053462,0.28,0.466752,0.09,0.015357142857142856,1.0737603822113247e-08,2.7808490077338024e-05,0.015384962084824016,0.10538496208482401,3.1241265715219985e-11,0.3619870489479819,10.09561677548705,0.36145107414544825,10.246490211938529,0.29398975479991796,0.049897941700664805,161.53846152047808,2482.8033972317808,10000.0,0.95,0.0,0.0,7517.196602768219,12.09065510304585,2644.3418587522588,173.62911872083345,12.09065510304585,14.0,0.0,2.0973095171683553e-06,3.2547389393371358,2.9747389393371355,3.896416522763957e-11,1.0086924932345847,4.43287662148932,1.0,1.0044908435529842,3.674204430911205,12.09525539593732,0.0016521038908848267
25.0,0.005929505760210492,0.09138374866685568,0.2692307692233988,3.8,4.761923852887806,0.28,0.466752,0.09,0.015357142857142856,6.965817558276387e-09,2.7808490677329275e-05,0.015384958313637743,0.10538495831363774,2.026718029367046e-11,0.36199575631801173,10.095616776905274,0.36145976695288307,10.24648106310778,0.2939980242571747,0.04989794424493643,161.5384615340393,2482.8011806081468,10000.0,0.95,0.0,0.0,7517.198819391853,12.09065572055745,2644.339642142186,173.6291224670258,12.09065572055745,14.0,0.0,5.2124290590427336e-06,3.45473893823802,2.77473893823802,9.581557769422488e-12,1.0086925863338838,4.432969972085277,1.0,1.0044908872867169,3.6742610746400004,12.09525539593732,0.001651882081667489
25.0,0.005929505876905169,0.09138375046531874,0.26923076921080213,4.0,4.761777375479659,0.28,0.466752,0.09,0.015357142857142856,4.620479771147124e-09,2.7808491224609775e-05,0.015384955968847237,0.10538495596884723,1.3443374583720558e-11,0.361985909273733,10.095616775301423,0.36144993637724165,10.246491409393874,0.29398866793550615,0.04989794587454016,161.53846152648129,2482.80368747669,10000.0,0.95,0.0,0.0,7517.196312523311,12.090656114857277,2644.3421490031715,173.6291258841056,12.090656114857277,14.0,0.0,8.242767043142862e-06,3.6547389372570533,2.5747389372570533,2.5957180849189854e-11,1.0086924781570006,4.432864400831078,1.0,1.0044908363370089,3.6741970143357863,12.09525539593732,0.0016517404497826578
25.0,0.005929505620306209,0.09138374651069321,0.2692307690793299,4.2,4.761574702028503,0.28,0.466752,0.09,0.015357142857142856,3.1268646754570466e-09,2.7808490021199225e-05,0.01538495447402873,0.10538495447402872,9.097673182302022e-12,0.361972284267182,10.09561677308216,0.3614363341577723,10.246505725183564,0.2939757231966733,0.049897946857149544,161.53846144759794,2482.807155090235,10000.0,0.95,0.0,0.0,7517.192844909765,12.090656347046913,2644.345616537833,173.62911837031712,12.090656347046913,14.0,0.0,5.756722636363065e-07,3.8547389395175546,2.374738939517554,1.9687107499777312e-10,1.0086923292697343,4.4327183274775255,1.0,1.0044907662489548,3.674108376393689,12.09525539593732,0.00165165704762848
25.0,0.005929505633960681,0.0913837467211318,0.2692307692202361,4.4,4.7617235216451155,0.28,0.466752,0.09,0.015357142857142856,2.1548988830542966e-09,2.7808490085236647e-05,0.015384953502126975,0.10538495350212697,6.269719920381604e-12,0.3619822889265662,10.095616774711743,0.3614463220849071,10.246495213291405,0.293985226923692,0.04989794755654586,161.53846153214167,2482.804609277321,10000.0,0.95,0.0,0.0,7517.195390722679,12.090656522843858,2644.3430708094625,173.6291187701504,12.090656522843858,14.0,0.0,7.151648730996385e-07,4.054738939310225,2.174738939310224,1.369304669651683e-11,1.0086924376866786,4.4328255862905666,1.0,1.004490817244797,3.6741734612844557,12.09525539593732,0.0016515939016410316
25.0,0.00592950565445659,0.09138374703700855,0.2692307692065611,4.6,4.762299314277043,0.28,0.466752,0.09,0.015357142857142856,1.5098631345926202e-09,2.7808490181359382e-05,0.01538495285718735,0.10538495285718735,4.392975936478881e-12,0.36202099687955863,10.095616781016194,0.36148496530101254,10.246454542858084,0.2940219993612021,0.04989794767437861,161.53846152393666,2482.7947543923697,10000.0,0.95,0.0,0.0,7517.205245607631,12.09065655078152,2644.3332159163065,173.62911937031623,12.09065655078152,14.0,0.0,1.2955980519535615e-06,4.25473893914538,1.9747389391453805,3.147054838947838e-11,1.0086928586761958,4.433240578155657,1.0000000000000007,1.0044910153345017,3.6744252715275785,12.09525539593732,0.0016515838664773984
25.0,0.005929505793645256,0.09138374918214216,0.26923076916920496,4.8,4.761552158040428,0.28,0.466752,0.09,0.015357142857142856,1.0740590379655867e-09,2.78084908341333e-05,0.015384952422036026,0.10538495242203602,3.1249954307955e-12,0.36197076874419326,10.095616772835303,0.3614348211694141,10.24650731754304,0.29397428205957477,0.04989794824740884,161.538461501523,2482.80754176,10000.0,0.95,0.0,0.0,7517.192458240001,12.09065668795356,2644.3460032615226,173.6291234460701,12.09065668795356,14.000000000000004,0.0,5.2565935622084226e-06,4.4547389379898386,1.7747389379898388,8.003353535457336e-11,1.0086923118854187,4.4327020789963525,1.0,1.0044907580282512,3.67409851629698,12.09525539593732,0.0016515345944965055
25.0,0.00592950584152151,0.0913837499199965,0.2692307691348191,5.0,4.76184708298742,0.28,0.466752,0.09,0.015357142857142856,7.747485828517627e-10,2.7808491058665734e-05,0.015384952122950104,0.1053849521229501,2.2541458858306935e-12,0.3619905955123185,10.095616776064706,0.36145461477835134,10.246486485564583,0.29399311724636545,0.049897948490337074,161.53846148089144,2482.802493694274,10000.0,0.95,0.0,0.0,7517.197506305726,12.090656745272732,2644.340955175165,173.62912484799335,12.090656745272732,14.0,0.0,6.621829179209726e-06,4.6547389376063695,1.5747389376063694,1.2473516664002204e-10,1.0086925274647593,4.432914640621276,1.0,1.0044908594627626,3.6742274988766255,12.09525539593732,0.0016515140055406658
25.0,0.005929506012307254,0.09138375255209472,0.26923076922735767,5.2,4.761886079039207,0.28,0.466752,0.09,0.015357142857142856,5.660581808185194e-10,2.7808491859625202e-05,0.015384951915060662,0.10538495191506066,1.6469571050044633e-12,0.36199321706265897,10.095616776491694,0.3614572319442939,10.246483731102526,0.2939956075866532,0.04989794862287278,161.53846153641462,2482.801827120305,10000.0,0.95,0.0,0.0,7517.1981728796945,12.090656781542888,2644.340288656719,173.62912984897997,12.090656781542888,14.0,0.0,1.15310224675369e-05,4.854738936098566,1.3747389360985647,4.435007916470113e-12,1.0086925559006152,4.432942746272627,1.0,1.0044908728393223,3.6742445531193573,12.09525539593732,0.0016515009773575185
25.0,0.005929505783459794,0.0913837490251669,0.26923076922479106,5.4,4.762181402109625,0.28,0.466752,0.09,0.015357142857142856,4.1851237748799516e-10,2.780849078636501e-05,0.015384951766441599,0.1053849517664416,1.2176698148503845e-12,0.3620130702823008,10.095616779725221,0.36147705196053836,10.246462871331245,0.29401446822379107,0.049897948544394666,161.53846153487464,2482.796772613595,10000.0,0.95,0.0,0.0,7517.203227386405,12.090656762411777,2644.3352341484697,173.6291231478171,12.090656762411777,13.999999999999996,0.0,4.85053067755814e-06,5.054738938040044,1.1747389380400435,7.771616683527327e-12,1.008692771910011,4.43315559493433,1.0,1.004490974482854,3.6743737059591295,12.09525539593732,0.0016515078492221943
25.0,0.005929505658854547,0.09138374710478854,0.2692307691817394,5.6,4.761778939840127,0.28,0.466752,0.09,0.015357142857142856,3.1284400469898177e-10,2.7808490201985136e-05,0.015384951660188845,0.10538495166018884,9.102256700499381e-13,0.361986014522386,10.095616775318565,0.36145004144987225,10.246491298809149,0.29398876498204185,0.049897948814224824,161.53846150904366,2482.8036604131485,10000.0,0.95,0.0,0.0,7517.1963395868515,12.09065682586033,2644.342121922192,173.62911949909824,12.09065682586033,14.0,0.0,1.1641942503359815e-06,5.254738939124235,0.9747389391242356,6.373879202214994e-11,1.0086924774161945,4.432865527636227,1.0,1.0044908359030482,3.674197697285284,12.09525539593732,0.001651485058601857
25.0,0.005929505711522835,0.09138374791649626,0.2692307692222719,5.8,4.761836462376275,0.28,0.466752,0.09,0.015357142857142856,2.362568782639926e-10,2.780849044899149e-05,0.015384951583848725,0.10538495158384872,6.873939414338684e-13,0.3619898815412276,10.095616775948418,0.36145390200133765,10.246487235733769,0.2939924386040711,0.049897948860095076,161.53846153336318,2482.802676272514,10000.0,0.95,0.0,0.0,7517.197323727486,12.090656838795287,2644.341137805877,173.6291210413429,12.090656838795287,14.0,0.0,2.6691844361437234e-06,5.45473893865145,0.77473893865145,1.1046497050415383e-11,1.0086925194597907,4.432906985927228,1.0000000000000002,1.0044908556852994,3.6742228539607913,12.09525539593732,0.0016514804123867928
25.0,0.005929505733418332,0.09138374825394302,0.2692307692226186,6.0,4.7616102710017145,0.28,0.466752,0.09,0.015357142857142856,1.8012628247087297e-10,2.7808490551678074e-05,0.015384951527820816,0.10538495152782082,5.240808890570208e-13,0.3619746755120667,10.095616773471654,0.36143872140342914,10.246503212703395,0.29397799285601733,0.04989794888044602,161.5384615335712,2482.8065476183515,10000.0,0.95,0.0,0.0,7517.193452381649,12.090656843742046,2644.345009151922,173.62912168249173,12.090656843742046,14.0,0.0,3.305178488233196e-06,5.654738938465629,0.5747389384656287,1.0595746502417569e-11,1.0086923539933257,4.4327439626867635,1.0,1.0044907778240681,3.6741239314782055,12.09525539593732,0.0016514786355177871


==> results/transmitter_noise_sensitivity.csv <==
L_km,P_c_mW,fc_GBd,fq_GBd,delta_f_GHz,V_A_SNU,T_ch,eta_B,xi_rec_SNU,xi_A_SNU,xi_leak_SNU,xi_Raman_SNU,xi_excess_input_SNU,xi_tot_SNU,spectral_overlap,I_XY,H_XB_quantized,I_X_XB_quantized,lambda_EC_bits_per_qsymbol,chi_YE,secret_fraction,R_PE_Mbps,R_EC_Mbps,R_return_net_Mbps,classical_net_efficiency,oob_admitted_fraction,xi_oob_SNU,C_reverse_Mbps,K_q_Mbps,R_sup_Mbps,R_c_net_Mbps,SCR_Mbps,SNR_c_dB,C_key_Mbps,C_classical_Mbps,C_inner_GHz,C_outer_GHz,C_receiver_GHz,nu_1,nu_2,nu_3,nu_4,nu_5,SCR_primary_Mbps,SKR_sep_Mbps,penalty_dB,floor_ratio_dB
25.0,0.00592950563938785,0.09138374680477368,0.2692307691562906,1.1966461852944148,4.761899983642565,0.28,0.466752,0.09,0.015357142857142856,7.31801439685013e-05,2.780849011068925e-05,0.015458131491222046,0.10545813149122205,2.1291904204640205e-07,0.36199274870053594,10.09561677641541,0.3614567643654807,10.246484223210452,0.2940450614341228,0.049848049831386354,161.53846149377438,2482.801945706472,10000.0,0.95,0.0,0.0,7517.198054293528,12.078565917340725,2644.3404072002463,173.62911892907,12.078565917340725,14.0,0.0,0.012091517954885944,0.8513851246002004,5.37809275401137,9.682221691065251e-11,1.008724575264045,4.432964286669144,1.0,1.0045073891463536,3.6742710734257074,12.090656573916936,12.09525539593732,0.005996693297273337,-inf
25.0,0.005929486619705702,0.09138345367918727,0.26923076909261323,1.1966413977352177,4.761345797125667,0.28,0.466752,0.09,0.015357142857142856,7.661923626150493e-05,2.7808400911239064e-05,0.0154615704943156,0.10546157049431559,2.2292586249644206e-07,0.36195542676035336,10.095616770336274,0.3614195048442249,10.246523437360052,0.29401194828043264,0.049845707141903006,161.53846145556795,2482.8114470093406,10000.0,0.95,1e-08,3.4369828338211673e-06,7517.188552990659,12.07799826280174,2644.3499084649084,173.6285619904558,12.07799826280174,14.0,0.0,0.012102272086112364,0.8513804983014661,5.378097702831031,1.796027770950559e-10,1.0087256729018417,4.432565407093909,1.0,1.0045079737743374,3.674029660958815,12.090088351151401,12.09525539593732,0.0062008028155939345,-80.0
25.0,0.005929311628069704,0.09138075676104106,0.26923076902775483,1.196622705332321,4.761567677977003,0.28,0.466752,0.09,0.015357142857142856,0.00010755801748016333,2.780758022677141e-05,0.01549250845484979,0.10549250845484978,3.129523684351147e-07,0.3619697499879998,10.095616772669363,0.3614338041170354,10.246508387949817,0.2940466310815082,0.04982463140709159,161.53846141665292,2482.8077998233625,10000.0,0.95,1e-07,3.436881402048364e-05,7517.192200176638,12.072891447230125,2644.3462612400153,173.623437845978,12.072891447230125,14.0,0.0,0.012084982094956231,0.8513632892457078,5.378117878581065,2.639186647002134e-10,1.008739362752506,4.4327301885285895,1.0,1.0045150280810928,3.6741353349699457,12.084976423656128,12.09525539593732,0.008037473747832782,-70.0
25.0,0.005927571496216631,0.09135393837543873,0.2692307677871879,1.1964288821548672,4.760578426916077,0.28,0.466752,0.09,0.015357142857142856,0.0004168495392595442,2.779941926996145e-05,0.015801791815672362,0.10580179181567236,1.2132275202425326e-06,0.36189731588616914,10.09561676086981,0.3613614911575727,10.246584494433934,0.29418789955262925,0.04961455053923142,161.53846067231277,2482.8262295694685,10000.0,0.95,1e-06,0.0003435872763389121,7517.1737704305315,12.021987181584162,2644.3646902417813,173.5724829133336,12.021987181584162,14.0,0.0,0.012035059436673379,0.8511842169867038,5.378326452676969,1.8766556642013654e-09,1.0088737102094294,4.43206567588061,1.0000000000000002,1.0045843606279787,3.6737887381682017,12.03402120278527,12.09525539593732,0.02638782521211009,-60.0
25.0,0.005910689845912871,0.09109376348889209,0.2692307692238738,1.1951255314411682,4.732604799849274,0.28,0.466752,0.09,0.015357142857142856,0.0034997762736770207,2.7720246867728488e-05,0.018884639377687605,0.10888463937768761,1.0215081644531244e-05,0.35995664490087415,10.095616443927945,0.3594240623309297,10.248623559575805,0.2943823231334286,0.047576489522401844,161.53846153432428,2483.3203239874583,10000.0,0.95,1e-05,0.003426087421974414,7516.679676012542,11.528149383979038,2644.8587855217825,173.07815062889497,11.528149383979038,14.0,0.0,0.011539710591652153,0.8500239615267595,5.379772898644423,8.964051723125976e-12,1.0101843547934437,4.412372111659161,1.0000000000000002,1.0052613357855698,3.6623710488384127,11.539689073051372,12.09525539593732,0.20855447574676497,-50.0
25.0,0.005772082439494386,0.08895758808005633,0.26923076923062395,1.2166436843733237,4.5521215661539385,0.28,0.466752,0.09,0.015357142857142856,0.03351974704830896,2.707019896743597e-05,0.04890396010441925,0.13890396010441924,0.00010018620773883412,0.3472028396368241,10.095614324396836,0.3466914516632663,10.262024076561651,0.29899978634607915,0.03084291130890371,161.53846153837438,2486.567372396289,10000.0,0.95,0.0001,0.03345744669334964,7513.432627603711,7.47347466330725,2648.1058339346637,169.019417352107,7.47347466330725,14.0,0.0,0.007481150425384442,0.8727170109293871,5.359429642182739,1.8884893648873913e-13,1.0222540266679625,4.286088445469554,1.0,1.0114874973739487,3.589432663270929,7.480955618926104,12.09525539593732,2.090924765812957,-40.0
100.0,0.17467190081083414,0.08512821369765368,0.26923075851280703,2.0276447123532884,3.571468405133906,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.133731604732021e-05,0.00327673983075246,0.018665220003942634,0.10866522000394263,3.0951269342033266e-09,0.009734814829289331,10.095568119924728,0.009722063199787233,10.616680059710465,0.008402270955226943,0.0008458031325979214,161.53845510768423,2572.5031428272778,10000.0,0.95,0.0,0.0,7427.496857172722,0.20494459704766202,2734.041597934962,161.743606025542,0.20494459704766202,14.0,0.0,0.00020632081010260594,1.6858242017862541,4.550534777079678,1.3933350806460965e-08,1.0002479152443995,4.53992792217088,1.0,1.000141402499736,4.51618492563022,0.2051497467943579,0.22700292429827532,0.44394978397431606,-inf
100.0,0.17467119023081876,0.085127867388905,0.269230769216368,2.028099336932227,3.5719369229349573,0.008854377448471463,0.466752,0.09,0.015357142857142856,0.00013252782507648775,0.0032767265006986355,0.01876639718291798,0.10876639718291797,1.3089574273365716e-08,0.009736085714933158,10.095568119940499,0.00972333241628496,10.616678723709697,0.00840621408146891,0.0008430673477175903,161.5384615298208,2572.502921376669,10000.0,0.95,1e-08,0.00010124685670346935,7427.497078623332,0.204281703474489,2734.0413829064896,161.7429480389195,0.204281703474489,14.000000000000002,0.0,0.0002048056242112406,1.68627900987769,4.550080336013236,1.872152433080032e-11,1.000249006317121,4.540392486750271,1.0,1.0001420247633526,4.516643426084835,0.20448618966381776,0.22700292429827532,0.4580198118468164,-80.0
100.0,0.17466476631958422,0.08512473662725525,0.2692307557119169,2.0334420766372587,3.570954056946686,0.008854377448471463,0.466752,0.09,0.015357142857142856,0.0010430588520725225,0.003276605991986509,0.019676807701201886,0.10967680770120189,1.030251403226349e-07,0.009733398978517415,10.095568119907155,0.009720649208553905,10.61668154810379,0.008428161896425923,0.0008185671331656218,161.53845342715016,2572.5034767138727,10000.0,0.95,1e-07,0.0010124313820937933,7427.496523286127,0.19834510307680595,2734.0419301410225,161.73699959178498,0.19834510307680595,14.0,0.0,0.000201061558013943,1.6916234802795223,4.544739327005004,1.7574508015538726e-08,1.0002587764336397,4.5394200324266,1.0,1.0001475970535272,4.515685352301141,0.19854364672355254,0.22700292429827532,0.5860996921204875,-70.0
100.0,0.17460310644501834,0.08509468602979653,0.2692307315334084,2.1034031418849466,3.5571353104000374,0.008854377448471463,0.466752,0.09,0.015357142857142856,0.01014409029851872,0.003275449289815116,0.02877668244547669,0.11877668244547669,1.002307107594613e-06,0.009695692651131868,10.095568119440124,0.009682992403319345,10.61672118635453,0.008627673210430231,0.0005832348081450424,161.53843892004505,2572.5128503396195,10000.0,0.95,1e-06,0.010120740660876901,7427.487149660381,0.1413222606473732,2734.051289259664,161.6799034566134,0.1413222606473732,14.0,0.0,0.0001422759209765978,1.761601089071843,4.47479480530195,4.9006569080578544e-08,1.0003546437559132,4.525738935874296,1.0,1.0002022732155595,4.502199228298048,0.14146372437187077,0.22700292429827532,2.0582087593332727,-60.0
100.0,,,,,,,,,,,,,,,,,,,,,,,,,1e-05,,,,,,0.0,,,,,,,,,,,,,,,-50.0
100.0,,,,,,,,,,,,,,,,,,,,,,,,,0.0001,,,,,,0.0,,,,,,,,,,,,,,,-40.0


==> results/transport_efficiency_sensitivity.csv <==
L_km,P_c_mW,fc_GBd,fq_GBd,delta_f_GHz,V_A_SNU,T_ch,eta_B,xi_rec_SNU,xi_A_SNU,xi_leak_SNU,xi_Raman_SNU,xi_excess_input_SNU,xi_tot_SNU,spectral_overlap,I_XY,H_XB_quantized,I_X_XB_quantized,lambda_EC_bits_per_qsymbol,chi_YE,secret_fraction,R_PE_Mbps,R_EC_Mbps,R_return_net_Mbps,classical_net_efficiency,oob_admitted_fraction,xi_oob_SNU,C_reverse_Mbps,K_q_Mbps,R_sup_Mbps,R_c_net_Mbps,SCR_Mbps,SNR_c_dB,C_key_Mbps,C_classical_Mbps,C_inner_GHz,C_outer_GHz,C_receiver_GHz,nu_1,nu_2,nu_3,nu_4,nu_5,SCR_primary_Mbps,SKR_sep_Mbps,penalty_dB
25.0,0.006258913518807993,0.09646048137240207,0.2692307692237176,1.205021168365831,4.761905237955737,0.28,0.466752,0.09,0.015357142857142856,7.318060962346412e-05,2.935336354775775e-05,0.015459676830314076,0.10545967683031407,2.0171435354621233e-07,0.3619930722953772,10.095616776468114,0.3614570874191274,10.246483883209459,0.29404642190770325,0.04984699677290505,161.53846153423055,2482.8018639434167,10000.0,0.9,0.0,0.0,7517.198136056583,12.078310756195254,2644.340325477647,173.62886647032371,12.078310756195254,14.0,0.0,0.012094179897911062,0.8569679036155934,5.366925566883931,9.167111514329918e-12,1.008725254889007,4.432968316704648,1.0000000000000002,1.0045077395451765,3.674273802711032,12.090401157351856,12.09525539593732,0.006088439493585221
25.0,0.00592950563938785,0.09138374680477368,0.2692307691562906,1.1966461852944148,4.761899983642565,0.28,0.466752,0.09,0.015357142857142856,7.31801439685013e-05,2.780849011068925e-05,0.015458131491222046,0.10545813149122205,2.1291904204640205e-07,0.36199274870053594,10.09561677641541,0.3614567643654807,10.246484223210452,0.2940450614341228,0.049848049831386354,161.53846149377438,2482.801945706472,10000.0,0.95,0.0,0.0,7517.198054293528,12.078565917340725,2644.3404072002463,173.62911892907,12.078565917340725,14.0,0.0,0.012091517954885944,0.8513851246002004,5.37809275401137,9.682221691065251e-11,1.008724575264045,4.432964286669144,1.0,1.0045073891463536,3.6742710734257074,12.090656573916936,12.09525539593732,0.005996693297273337
25.0,0.005633038351978132,0.08681468267426977,0.26923076922782496,1.188775154527573,4.761712601991517,0.28,0.466752,0.09,0.015357142857142856,7.318014169856782e-05,2.6418103098437902e-05,0.015456741101939862,0.10545674110193987,2.2412498244013898e-07,0.36198017845753155,10.095616774367986,0.36144421514551683,10.246497430760494,0.29403217191520437,0.04984899761945061,161.538461536695,2482.805146657122,10000.0,1.0,0.0,0.0,7517.194853342879,12.078795576888632,2644.343608193817,173.62936534853955,12.078795576888632,14.0,0.0,0.012108234955922725,0.8460270790586385,5.388476770003492,3.827493877395227e-12,1.0087238298875094,4.432829015812855,1.0000000000000002,1.0045070108855314,3.6741887356834786,12.090886463353746,12.09525539593732,0.005914118158097643
100.0,0.18437454175575677,0.08985689923869833,0.2692307682820038,2.0425204883421846,3.569998831812255,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.121544890660227e-05,0.003458755540778704,0.018847113846828162,0.10884711384682816,2.920843984597279e-09,0.009730819325047255,10.095568119875146,0.009718072943126018,10.61668425992844,0.008403391713249775,0.0008408866455451164,161.53846096920228,2572.504253917192,10000.0,0.9,0.0,0.0,7427.495746082808,0.2037533018563698,2734.042714886394,161.74241862965698,0.2037533018563698,14.000000000000004,0.0,0.0002043585983352858,1.698099194377598,4.533058217693229,1.2333949972465064e-09,1.000249865165179,4.538471700370147,1.0,1.0001425146649854,4.514748465002214,0.20395725911557377,0.22700292429827532,0.46926796616007005
100.0,0.17467190081083414,0.08512821369765368,0.26923075851280703,2.0276447123532884,3.571468405133906,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.133731604732021e-05,0.00327673983075246,0.018665220003942634,0.10866522000394263,3.0951269342033266e-09,0.009734814829289331,10.095568119924728,0.009722063199787233,10.616680059710465,0.008402270955226943,0.0008458031325979214,161.53845510768423,2572.5031428272778,10000.0,0.95,0.0,0.0,7427.496857172722,0.20494459704766202,2734.041597934962,161.743606025542,0.20494459704766202,14.0,0.0,0.00020632081010260594,1.6858242017862541,4.550534777079678,1.3933350806460965e-08,1.0002479152443995,4.53992792217088,1.0,1.000141402499736,4.51618492563022,0.2051497467943579,0.22700292429827532,0.44394978397431606
100.0,0.16593939507226546,0.08087233389570472,0.26923073732536706,2.013591445415683,3.573158455769679,0.008854377448471463,0.466752,0.09,0.015357142857142856,3.1459813794264044e-05,0.0031129232738648645,0.018501525944801984,0.10850152594480197,3.2707422749959854e-09,0.009739408924175257,10.09556811998176,0.009726651260912942,10.61667523023247,0.008402203523327323,0.0008502349546391716,161.53844239522024,2572.5017701615043,10000.0,1.0,0.0,0.0,7427.498229838496,0.20601844536357378,2734.0402125567243,161.74466779140946,0.20601844536357378,14.0,0.0,0.0002069508256373198,1.6741116825115567,4.566928791680191,4.1477022760805227e-08,1.0002461607565913,4.541602703381599,1.0,1.000140401789679,4.517837037648972,0.206224670033482,0.22700292429827532,0.4212534628313077


==> results/trust_boundary_sensitivity.csv <==
L_km,V_A_SNU,fq_GBd,secret_fraction,SKR_sep_Mbps,nu_1,nu_2,nu_3,nu_4,nu_5,scenario,T_security,eta_B,total_gain
25.0,4.762025830542859,0.2692307692307692,0.04991692703085243,12.09525539593732,1.008680490115315,4.433039088106161,1.0,1.0044846441895128,3.6742978974692813,receiver_and_DSP_trusted,0.28,0.466752,0.13069056
25.0,4.663000310870523,0.2692307692307692,0.04758468000295907,11.530134000717005,1.0074042639290968,4.512417537852944,1.0,1.0034610780425817,3.7484751832418555,receiver_trusted_DSP_in_channel,0.24752000000000002,0.528,0.13069056

